Optimal experimental design for passive imaging source problems

This work focuses on optimal experimental design (OED) methods for passive imaging. We adopt a Bayesian inverse problem framework for passive imaging source problems, primarily focusing on spatially uncorrelated sources and systems governed by the Helmholtz equation. A major challenge in passive imaging is that the use of correlation data causes the observation dimension to grow quadratically with the number of sensor locations, compounding the computational difficulty of finding optimal designs. To overcome the computational bottleneck of repeated PDE solves in optimal design algorithms, we develop a two-level, low-rank approximation of the A-optimal design objective. This effectively decouples the problem into an offline and an online phase, enabling efficient evaluation of the design objective and its gradient without additional PDE solves. Our numerical results demonstrate that the proposed algorithm efficiently scales to large problems and that the resulting optimal designs significantly outperform random sensor placements in minimizing posterior uncertainty.

==> CSV/Aoptimalities.csv <==
targets,w1,w,randommin,randommax,greedy,wdiff,greedydiff,randommincircs,randommaxcircs
1.000000000000000000e+00,1.326004698955538796e-01,7.776461498558540075e-01,7.365380565980979011e-01,1.510058399718336331e+00,7.365380565980979011e-01,6.450456799603001556e-01,6.039375867025440492e-01,7.825243393958200011e-01,9.367083924995978084e-01
2.000000000000000000e+00,7.917373071786507066e-02,4.381838622611742839e-01,4.069405536762363274e-01,1.389196667448488798e+00,3.989652827459052031e-01,3.590101315433091855e-01,3.197915520280401047e-01,3.817825335355813365e-01,5.968942500249934113e-01
3.000000000000000000e+00,5.852873495890475314e-02,2.704022275450823076e-01,2.569943772369988610e-01,1.088325871447325177e+00,2.520309709978436619e-01,2.118734925861775475e-01,1.935022360389389018e-01,2.290277584878258887e-01,3.329269280081005311e-01
4.000000000000000000e+00,4.730637333482180795e-02,1.465405625591645611e-01,1.699434072292364262e-01,8.649655793134801707e-01,1.597836687580500847e-01,9.923418922434275313e-02,1.124772954232282768e-01,1.458693325182419120e-01,2.256780446402340545e-01
5.000000000000000000e+00,4.016237226788645781e-02,1.053692389762408282e-01,1.195936484704493014e-01,5.977372180530203805e-01,1.118368455686205992e-01,6.520686670835437737e-02,7.167447330073414835e-02,9.997473341291993054e-02,1.618207951144224610e-01
6.000000000000000000e+00,3.516730871332403308e-02,7.087647195829380187e-02,9.467533239145430046e-02,4.873472571663794994e-01,8.208942337063644679e-02,3.570916324496976879e-02,4.692211465731241371e-02,7.358690383090704668e-02,1.225901966142898675e-01
7.000000000000000000e+00,3.145991753851007378e-02,5.333261107886409086e-02,8.606453813697444166e-02,3.836918359672438772e-01,6.337488990591363947e-02,2.187269354035401708e-02,3.191497236740356569e-02,5.868359322829560382e-02,9.709820526774572136e-02
8.000000000000000000e+00,2.858858021044887593e-02,4.310201494803041905e-02,6.526857648317695160e-02,3.357675895032555258e-01,5.139531704187192546e-02,1.451343473758154312e-02,2.280673683142304953e-02,4.755990907898579451e-02,8.419360064883209260e-02
9.000000000000000000e+00,2.629301712686714365e-02,3.623027758742219939e-02,5.609722455536692021e-02,2.641011087188428474e-01,4.199453578637819817e-02,9.937260460555055741e-03,1.570151865951105452e-02,3.946949641794379043e-02,6.297269089815835108e-02
1.000000000000000000e+01,2.440934294367846924e-02,3.120213004942622159e-02,5.424524703008715837e-02,2.352412952622257303e-01,3.527940813544577087e-02,6.792787105747752352e-03,1.087006519176730163e-02,3.417260536491131817e-02,5.587851208739717107e-02
1.100000000000000000e+01,2.283243723734079689e-02,2.771326895072638227e-02,4.502317294857523938e-02,2.369798113515513283e-01,3.056457151636315581e-02,4.880831713385585385e-03,7.732134279022358919e-03,3.089619727305168220e-02,4.767332264271564174e-02
1.200000000000000000e+01,2.149108531577582221e-02,2.608636961277344818e-02,4.853736225828889778e-02,2.273437133437187230e-01,2.744573825835890449e-02,4.595284296997625972e-03,5.954652942583082281e-03,2.715826682024357480e-02,4.155994061091006220e-02
1.300000000000000000e+01,2.033259936688407155e-02,2.292299950914333112e-02,4.145476650748423919e-02,2.167700660982965211e-01,2.488493908008026362e-02,2.590400142259259575e-03,4.552339713196192073e-03,2.525424978120099917e-02,3.451308650334819483e-02
1.400000000000000000e+01,1.931828131533659676e-02,2.141374512227007740e-02,3.937805483416351171e-02,1.373340596588664975e-01,2.298815364233823197e-02,2.095463806933480638e-03,3.669872327001635209e-03,2.333355433285247416e-02,3.062032594887680037e-02
1.500000000000000000e+01,1.842164592702590434e-02,2.016716365760156185e-02,3.950684204112134279e-02,1.264600727342399533e-01,2.139390893679179312e-02,1.745517730575657511e-03,2.972263009765888780e-03,2.176394444326817598e-02,2.755082093716323954e-02
1.600000000000000000e+01,1.762259783899333687e-02,1.898345974734066272e-02,3.296445762322602197e-02,1.301858462778971159e-01,2.010156068898532808e-02,1.360861908347325844e-03,2.478962849991991207e-03,2.094379870890672110e-02,2.438184000187828063e-02
1.700000000000000000e+01,1.690638531071365913e-02,1.789299690326194570e-02,3.430104442150214150e-02,1.079488643671820680e-01,1.893952819754053316e-02,9.866115925482865645e-04,2.033142886826874024e-03,2.018458105414847742e-02,2.191436483146473255e-02
1.800000000000000000e+01,1.626133282254548992e-02,1.708078467464070604e-02,3.256048273511217422e-02,1.032994041362060161e-01,1.798154232352412729e-02,8.194518520952161211e-04,1.720209500978637368e-03,1.974951021490367956e-02,1.974951021490367956e-02


==> CSV/posteriors.csv <==
design,posteriormax
zero,4.255717127521497112
ones,2.080618170827952529


==> CSV/spectrum.csv <==
ind,eig
1.0000e+00, 4.0042e+00
2.0000e+00, 3.4939e+00
3.0000e+00, 3.3538e+00
4.0000e+00, 3.2525e+00
5.0000e+00, 3.1348e+00
6.0000e+00, 3.0007e+00
7.0000e+00, 2.8427e+00
8.0000e+00, 2.7620e+00
9.0000e+00, 2.6826e+00
1.0000e+01, 2.5045e+00
1.1000e+01, 2.4140e+00
1.2000e+01, 2.3653e+00
1.3000e+01, 2.3365e+00
1.4000e+01, 2.2726e+00
1.5000e+01, 2.2204e+00
1.6000e+01, 2.2055e+00
1.7000e+01, 2.1839e+00
1.8000e+01, 2.1030e+00
1.9000e+01, 2.0153e+00
2.0000e+01, 1.9850e+00
2.1000e+01, 1.9169e+00
2.2000e+01, 1.8903e+00
2.3000e+01, 1.6341e+00
2.4000e+01, 1.3147e+00
2.5000e+01, 1.2208e+00
2.6000e+01, 1.0694e+00
2.7000e+01, 8.8320e-01
2.8000e+01, 7.0042e-01
2.9000e+01, 6.6681e-01
3.0000e+01, 5.4969e-01
3.1000e+01, 5.0188e-01
3.2000e+01, 4.8731e-01
3.3000e+01, 3.6120e-01
3.4000e+01, 2.6694e-01
3.5000e+01, 2.3230e-01
3.6000e+01, 2.0663e-01
3.7000e+01, 1.7905e-01
3.8000e+01, 1.5494e-01
3.9000e+01, 9.1835e-02
4.0000e+01, 7.3844e-02
4.1000e+01, 6.9702e-02
4.2000e+01, 5.4945e-02
4.3000e+01, 4.8783e-02
4.4000e+01, 2.4057e-02
4.5000e+01, 1.5134e-02
4.6000e+01, 7.7099e-03
4.7000e+01, 6.5526e-03
4.8000e+01, 3.0667e-03
4.9000e+01, 2.1998e-03
5.0000e+01, 1.6241e-03
5.1000e+01, 9.8339e-04
5.2000e+01, 3.4500e-04
5.3000e+01, 3.1708e-04
5.4000e+01, 2.1735e-04
5.5000e+01, 1.9189e-04
5.6000e+01, 1.3816e-04
5.7000e+01, 1.1079e-04
5.8000e+01, 7.6012e-05
5.9000e+01, 6.4327e-05
6.0000e+01, 4.7253e-05
6.1000e+01, 3.9300e-05
6.2000e+01, 3.3721e-05
6.3000e+01, 1.8971e-05
6.4000e+01, 1.5308e-05
6.5000e+01, 1.1187e-05
6.6000e+01, 2.0654e-06
6.7000e+01, 1.2519e-06
6.8000e+01, 8.5567e-07
6.9000e+01, 6.9566e-07
7.0000e+01, 4.9979e-07
7.1000e+01, 3.1050e-07
7.2000e+01, 2.9596e-07
7.3000e+01, 2.4423e-07
7.4000e+01, 1.4896e-07
7.5000e+01, 1.4196e-07
7.6000e+01, 1.3230e-07
7.7000e+01, 8.3202e-08
7.8000e+01, 2.6242e-08
7.9000e+01, 1.2600e-08
8.0000e+01, 6.9723e-09
8.1000e+01, 3.5299e-09
8.2000e+01, 1.2850e-09
8.3000e+01, 9.5479e-10
8.4000e+01, 7.9907e-10
8.5000e+01, 4.9200e-10
8.6000e+01, 2.2929e-10
8.7000e+01, 1.4105e-10
8.8000e+01, 9.2132e-11
8.9000e+01, 6.5646e-11
9.0000e+01, 2.8743e-11
9.1000e+01, 2.0717e-11
9.2000e+01, 3.5371e-12
9.3000e+01, 8.3653e-13
9.4000e+01, 4.7330e-13
9.5000e+01, 3.3561e-13
9.6000e+01, 2.9917e-13
9.7000e+01, 2.2098e-13
9.8000e+01, 9.7027e-14
9.9000e+01, 5.0860e-14
1.0000e+02, 1.0194e-14
1.0100e+02, 6.4445e-15


==> CSV/spectrum_corr.csv <==
ind,eig
1.0000e+00, 9.8291e+00
2.0000e+00, 7.3377e+00
3.0000e+00, 6.4197e+00
4.0000e+00, 5.0372e+00
5.0000e+00, 4.7560e+00
6.0000e+00, 3.6758e+00
7.0000e+00, 3.5000e+00
8.0000e+00, 2.7688e+00
9.0000e+00, 2.7309e+00
1.0000e+01, 2.3782e+00
1.1000e+01, 2.1422e+00
1.2000e+01, 2.1284e+00
1.3000e+01, 1.7296e+00
1.4000e+01, 1.6985e+00
1.5000e+01, 1.4074e+00
1.6000e+01, 1.4000e+00
1.7000e+01, 1.1671e+00
1.8000e+01, 1.1643e+00
1.9000e+01, 1.1390e+00
2.0000e+01, 1.1056e+00
2.1000e+01, 9.8483e-01
2.2000e+01, 9.7362e-01
2.3000e+01, 8.3498e-01
2.4000e+01, 8.3175e-01
2.5000e+01, 7.1740e-01
2.6000e+01, 7.1424e-01
2.7000e+01, 6.3695e-01
2.8000e+01, 6.3175e-01
2.9000e+01, 6.2182e-01
3.0000e+01, 6.1626e-01
3.1000e+01, 5.9698e-01
3.2000e+01, 5.3939e-01
3.3000e+01, 5.3810e-01
3.4000e+01, 4.7224e-01
3.5000e+01, 4.7050e-01
3.6000e+01, 4.1588e-01
3.7000e+01, 4.1287e-01
3.8000e+01, 4.0445e-01
3.9000e+01, 4.0351e-01
4.0000e+01, 3.6708e-01
4.1000e+01, 3.6642e-01
4.2000e+01, 3.6401e-01
4.3000e+01, 3.6075e-01
4.4000e+01, 3.2407e-01
4.5000e+01, 3.2227e-01
4.6000e+01, 2.8775e-01
4.7000e+01, 2.8585e-01
4.8000e+01, 2.8327e-01
4.9000e+01, 2.8257e-01
5.0000e+01, 2.5538e-01
5.1000e+01, 2.5425e-01
5.2000e+01, 2.4373e-01
5.3000e+01, 2.4301e-01
5.4000e+01, 2.3449e-01
5.5000e+01, 2.2713e-01
5.6000e+01, 2.2686e-01
5.7000e+01, 2.1170e-01
5.8000e+01, 2.1001e-01
5.9000e+01, 2.0271e-01
6.0000e+01, 2.0207e-01
6.1000e+01, 1.8165e-01
6.2000e+01, 1.8003e-01
6.3000e+01, 1.7821e-01
6.4000e+01, 1.7611e-01
6.5000e+01, 1.6708e-01
6.6000e+01, 1.6242e-01
6.7000e+01, 1.6186e-01
6.8000e+01, 1.6161e-01
6.9000e+01, 1.6082e-01
7.0000e+01, 1.5945e-01
7.1000e+01, 1.4481e-01
7.2000e+01, 1.4436e-01
7.3000e+01, 1.3882e-01
7.4000e+01, 1.3535e-01
7.5000e+01, 1.3122e-01
7.6000e+01, 1.2957e-01
7.7000e+01, 1.2935e-01
7.8000e+01, 1.2790e-01
7.9000e+01, 1.2381e-01
8.0000e+01, 1.2255e-01
8.1000e+01, 1.1708e-01
8.2000e+01, 1.1659e-01
8.3000e+01, 1.1601e-01
8.4000e+01, 1.1059e-01
8.5000e+01, 1.0550e-01
8.6000e+01, 1.0506e-01
8.7000e+01, 1.0474e-01
8.8000e+01, 1.0439e-01
8.9000e+01, 1.0400e-01
9.0000e+01, 9.7579e-02
9.1000e+01, 9.5790e-02
9.2000e+01, 9.4787e-02
9.3000e+01, 9.4367e-02
9.4000e+01, 9.2422e-02
9.5000e+01, 8.9223e-02
9.6000e+01, 8.7940e-02
9.7000e+01, 8.6627e-02
9.8000e+01, 8.5982e-02
9.9000e+01, 8.5777e-02
1.0000e+02, 8.5674e-02
1.0100e+02, 8.5089e-02
1.0200e+02, 7.8929e-02
1.0300e+02, 7.8287e-02
1.0400e+02, 7.7205e-02
1.0500e+02, 7.5858e-02
1.0600e+02, 7.4956e-02
1.0700e+02, 7.3946e-02
1.0800e+02, 7.2340e-02
1.0900e+02, 7.1712e-02
1.1000e+02, 7.1209e-02
1.1100e+02, 7.1144e-02
1.1200e+02, 7.0881e-02
1.1300e+02, 7.0344e-02
1.1400e+02, 6.8442e-02
1.1500e+02, 6.6146e-02
1.1600e+02, 6.5863e-02
1.1700e+02, 6.4592e-02
1.1800e+02, 6.3784e-02
1.1900e+02, 6.2388e-02
1.2000e+02, 6.2027e-02
1.2100e+02, 6.0756e-02
1.2200e+02, 6.0254e-02
1.2300e+02, 5.9898e-02
1.2400e+02, 5.9506e-02
1.2500e+02, 5.8034e-02
1.2600e+02, 5.7412e-02
1.2700e+02, 5.6957e-02
1.2800e+02, 5.6505e-02
1.2900e+02, 5.6267e-02
1.3000e+02, 5.5775e-02
1.3100e+02, 5.5727e-02
1.3200e+02, 5.4244e-02
1.3300e+02, 5.3715e-02
1.3400e+02, 5.2420e-02
1.3500e+02, 5.2103e-02
1.3600e+02, 5.1740e-02
1.3700e+02, 5.1411e-02
1.3800e+02, 5.1340e-02
1.3900e+02, 5.0304e-02
1.4000e+02, 5.0117e-02
1.4100e+02, 4.9559e-02
1.4200e+02, 4.9248e-02
1.4300e+02, 4.8221e-02
1.4400e+02, 4.7813e-02
1.4500e+02, 4.7444e-02
1.4600e+02, 4.7370e-02
1.4700e+02, 4.6345e-02
1.4800e+02, 4.5930e-02
1.4900e+02, 4.5776e-02
1.5000e+02, 4.5296e-02
1.5100e+02, 4.5008e-02
1.5200e+02, 4.4934e-02
1.5300e+02, 4.4770e-02
1.5400e+02, 4.4111e-02
1.5500e+02, 4.4004e-02
1.5600e+02, 4.3912e-02
1.5700e+02, 4.3749e-02
1.5800e+02, 4.3535e-02
1.5900e+02, 4.3454e-02
1.6000e+02, 4.3023e-02
1.6100e+02, 4.2849e-02
1.6200e+02, 4.2310e-02
1.6300e+02, 4.1951e-02
1.6400e+02, 4.1680e-02
1.6500e+02, 4.1348e-02
1.6600e+02, 4.1123e-02
1.6700e+02, 4.0890e-02
1.6800e+02, 4.0438e-02
1.6900e+02, 4.0317e-02
1.7000e+02, 4.0177e-02
1.7100e+02, 4.0034e-02
1.7200e+02, 3.9990e-02
1.7300e+02, 3.9626e-02
1.7400e+02, 3.9531e-02
1.7500e+02, 3.9465e-02
1.7600e+02, 3.8745e-02
1.7700e+02, 3.8614e-02
1.7800e+02, 3.8593e-02
1.7900e+02, 3.8549e-02
1.8000e+02, 3.8344e-02
1.8100e+02, 3.8067e-02
1.8200e+02, 3.7910e-02
1.8300e+02, 3.7888e-02
1.8400e+02, 3.7663e-02
1.8500e+02, 3.7396e-02
1.8600e+02, 3.7334e-02
1.8700e+02, 3.6878e-02
1.8800e+02, 3.6449e-02
1.8900e+02, 3.6170e-02
1.9000e+02, 3.6029e-02
1.9100e+02, 3.5936e-02
1.9200e+02, 3.5813e-02
1.9300e+02, 3.5655e-02
1.9400e+02, 3.4961e-02
1.9500e+02, 3.4831e-02
1.9600e+02, 3.4679e-02
1.9700e+02, 3.4637e-02
1.9800e+02, 3.4578e-02
1.9900e+02, 3.4392e-02
2.0000e+02, 3.4172e-02
2.0100e+02, 3.4114e-02
2.0200e+02, 3.3924e-02
2.0300e+02, 3.3788e-02
2.0400e+02, 3.3568e-02
2.0500e+02, 3.3367e-02
2.0600e+02, 3.3258e-02
2.0700e+02, 3.3185e-02
2.0800e+02, 3.2954e-02
2.0900e+02, 3.2942e-02
2.1000e+02, 3.2915e-02
2.1100e+02, 3.2616e-02
2.1200e+02, 3.2379e-02
2.1300e+02, 3.2239e-02
2.1400e+02, 3.2012e-02
2.1500e+02, 3.1898e-02
2.1600e+02, 3.1780e-02
2.1700e+02, 3.1527e-02
2.1800e+02, 3.1214e-02
2.1900e+02, 3.1066e-02
2.2000e+02, 3.0997e-02
2.2100e+02, 3.0870e-02
2.2200e+02, 3.0800e-02
2.2300e+02, 3.0642e-02
2.2400e+02, 3.0523e-02
2.2500e+02, 3.0430e-02
2.2600e+02, 3.0178e-02
2.2700e+02, 3.0103e-02
2.2800e+02, 2.9748e-02
2.2900e+02, 2.9687e-02
2.3000e+02, 2.9672e-02
2.3100e+02, 2.9581e-02
2.3200e+02, 2.9461e-02
2.3300e+02, 2.9281e-02
2.3400e+02, 2.9107e-02
2.3500e+02, 2.9085e-02
2.3600e+02, 2.8861e-02
2.3700e+02, 2.8645e-02
2.3800e+02, 2.8545e-02
2.3900e+02, 2.8499e-02
2.4000e+02, 2.8353e-02
2.4100e+02, 2.8144e-02
2.4200e+02, 2.8043e-02
2.4300e+02, 2.7862e-02
2.4400e+02, 2.7746e-02
2.4500e+02, 2.7631e-02
2.4600e+02, 2.7584e-02
2.4700e+02, 2.7257e-02
2.4800e+02, 2.7212e-02
2.4900e+02, 2.6810e-02
2.5000e+02, 2.6665e-02
2.5100e+02, 2.6614e-02
2.5200e+02, 2.6562e-02
2.5300e+02, 2.6427e-02
2.5400e+02, 2.6244e-02
2.5500e+02, 2.6145e-02
2.5600e+02, 2.6055e-02
2.5700e+02, 2.5997e-02
2.5800e+02, 2.5842e-02
2.5900e+02, 2.5787e-02
2.6000e+02, 2.5744e-02
2.6100e+02, 2.5616e-02
2.6200e+02, 2.5367e-02
2.6300e+02, 2.5226e-02
2.6400e+02, 2.5114e-02
2.6500e+02, 2.5061e-02
2.6600e+02, 2.5003e-02
2.6700e+02, 2.4895e-02
2.6800e+02, 2.4784e-02
2.6900e+02, 2.4668e-02
2.7000e+02, 2.4166e-02
2.7100e+02, 2.4126e-02
2.7200e+02, 2.4007e-02
2.7300e+02, 2.3846e-02
2.7400e+02, 2.3772e-02
2.7500e+02, 2.3656e-02
2.7600e+02, 2.3596e-02
2.7700e+02, 2.3423e-02
2.7800e+02, 2.3305e-02
2.7900e+02, 2.3265e-02
2.8000e+02, 2.3220e-02
2.8100e+02, 2.3069e-02
2.8200e+02, 2.3005e-02
2.8300e+02, 2.2895e-02
2.8400e+02, 2.2796e-02
2.8500e+02, 2.2720e-02
2.8600e+02, 2.2661e-02
2.8700e+02, 2.2518e-02
2.8800e+02, 2.2342e-02
2.8900e+02, 2.2265e-02
2.9000e+02, 2.2145e-02
2.9100e+02, 2.1979e-02
2.9200e+02, 2.1888e-02
2.9300e+02, 2.1798e-02
2.9400e+02, 2.1768e-02
2.9500e+02, 2.1577e-02
2.9600e+02, 2.1482e-02
2.9700e+02, 2.1437e-02
2.9800e+02, 2.1412e-02
2.9900e+02, 2.1344e-02
3.0000e+02, 2.1279e-02
3.0100e+02, 2.1154e-02
3.0200e+02, 2.1111e-02
3.0300e+02, 2.1044e-02
3.0400e+02, 2.1013e-02
3.0500e+02, 2.1006e-02
3.0600e+02, 2.0896e-02
3.0700e+02, 2.0702e-02
3.0800e+02, 2.0655e-02
3.0900e+02, 2.0527e-02
3.1000e+02, 2.0450e-02
3.1100e+02, 2.0319e-02
3.1200e+02, 2.0279e-02
3.1300e+02, 2.0211e-02
3.1400e+02, 2.0104e-02
3.1500e+02, 2.0074e-02
3.1600e+02, 1.9975e-02
3.1700e+02, 1.9786e-02
3.1800e+02, 1.9735e-02
3.1900e+02, 1.9580e-02
3.2000e+02, 1.9501e-02
3.2100e+02, 1.9418e-02
3.2200e+02, 1.9364e-02
3.2300e+02, 1.9315e-02
3.2400e+02, 1.9166e-02
3.2500e+02, 1.9113e-02
3.2600e+02, 1.9055e-02
3.2700e+02, 1.9003e-02
3.2800e+02, 1.8937e-02
3.2900e+02, 1.8911e-02
3.3000e+02, 1.8840e-02
3.3100e+02, 1.8713e-02
3.3200e+02, 1.8667e-02
3.3300e+02, 1.8635e-02
3.3400e+02, 1.8576e-02
3.3500e+02, 1.8413e-02
3.3600e+02, 1.8290e-02
3.3700e+02, 1.8216e-02
3.3800e+02, 1.8097e-02
3.3900e+02, 1.8037e-02
3.4000e+02, 1.8019e-02
3.4100e+02, 1.7989e-02
3.4200e+02, 1.7888e-02
3.4300e+02, 1.7851e-02
3.4400e+02, 1.7758e-02
3.4500e+02, 1.7636e-02
3.4600e+02, 1.7611e-02
3.4700e+02, 1.7535e-02
3.4800e+02, 1.7499e-02
3.4900e+02, 1.7391e-02
3.5000e+02, 1.7360e-02
3.5100e+02, 1.7335e-02
3.5200e+02, 1.7297e-02
3.5300e+02, 1.7253e-02
3.5400e+02, 1.7178e-02
3.5500e+02, 1.7128e-02
3.5600e+02, 1.7101e-02
3.5700e+02, 1.7020e-02
3.5800e+02, 1.6994e-02
3.5900e+02, 1.6884e-02
3.6000e+02, 1.6812e-02
3.6100e+02, 1.6778e-02
3.6200e+02, 1.6755e-02
3.6300e+02, 1.6633e-02
3.6400e+02, 1.6590e-02
3.6500e+02, 1.6539e-02
3.6600e+02, 1.6529e-02
3.6700e+02, 1.6412e-02
3.6800e+02, 1.6347e-02
3.6900e+02, 1.6306e-02
3.7000e+02, 1.6277e-02
3.7100e+02, 1.6231e-02
3.7200e+02, 1.6220e-02
3.7300e+02, 1.6172e-02
3.7400e+02, 1.6152e-02
3.7500e+02, 1.6077e-02
3.7600e+02, 1.6022e-02
3.7700e+02, 1.5926e-02
3.7800e+02, 1.5870e-02
3.7900e+02, 1.5817e-02
3.8000e+02, 1.5781e-02
3.8100e+02, 1.5723e-02
3.8200e+02, 1.5646e-02
3.8300e+02, 1.5590e-02
3.8400e+02, 1.5517e-02
3.8500e+02, 1.5473e-02
3.8600e+02, 1.5445e-02
3.8700e+02, 1.5427e-02
3.8800e+02, 1.5412e-02
3.8900e+02, 1.5292e-02
3.9000e+02, 1.5281e-02
3.9100e+02, 1.5241e-02
3.9200e+02, 1.5203e-02
3.9300e+02, 1.5159e-02
3.9400e+02, 1.5098e-02
3.9500e+02, 1.5083e-02
3.9600e+02, 1.5021e-02
3.9700e+02, 1.4950e-02
3.9800e+02, 1.4927e-02
3.9900e+02, 1.4863e-02
4.0000e+02, 1.4818e-02
4.0100e+02, 1.4789e-02
4.0200e+02, 1.4752e-02
4.0300e+02, 1.4731e-02
4.0400e+02, 1.4709e-02
4.0500e+02, 1.4681e-02
4.0600e+02, 1.4615e-02
4.0700e+02, 1.4580e-02
4.0800e+02, 1.4559e-02
4.0900e+02, 1.4509e-02
4.1000e+02, 1.4428e-02
4.1100e+02, 1.4417e-02
4.1200e+02, 1.4396e-02
4.1300e+02, 1.4360e-02
4.1400e+02, 1.4324e-02
4.1500e+02, 1.4303e-02
4.1600e+02, 1.4243e-02
4.1700e+02, 1.4194e-02
4.1800e+02, 1.4143e-02
4.1900e+02, 1.4123e-02
4.2000e+02, 1.4102e-02
4.2100e+02, 1.4043e-02
4.2200e+02, 1.4029e-02
4.2300e+02, 1.4000e-02
4.2400e+02, 1.3949e-02
4.2500e+02, 1.3881e-02
4.2600e+02, 1.3880e-02
4.2700e+02, 1.3860e-02
4.2800e+02, 1.3798e-02
4.2900e+02, 1.3765e-02
4.3000e+02, 1.3736e-02
4.3100e+02, 1.3708e-02
4.3200e+02, 1.3630e-02
4.3300e+02, 1.3611e-02
4.3400e+02, 1.3550e-02
4.3500e+02, 1.3530e-02
4.3600e+02, 1.3518e-02
4.3700e+02, 1.3474e-02
4.3800e+02, 1.3464e-02
4.3900e+02, 1.3432e-02
4.4000e+02, 1.3404e-02
4.4100e+02, 1.3274e-02
4.4200e+02, 1.3245e-02
4.4300e+02, 1.3216e-02
4.4400e+02, 1.3133e-02
4.4500e+02, 1.3068e-02
4.4600e+02, 1.2796e-02
4.4700e+02, 1.2733e-02
4.4800e+02, 1.2399e-02
4.4900e+02, 1.2387e-02
4.5000e+02, 1.2324e-02
4.5100e+02, 1.2226e-02
4.5200e+02, 1.2154e-02
4.5300e+02, 1.2058e-02
4.5400e+02, 1.1838e-02
4.5500e+02, 1.1763e-02
4.5600e+02, 1.1608e-02
4.5700e+02, 1.1462e-02
4.5800e+02, 1.1444e-02
4.5900e+02, 1.1235e-02
4.6000e+02, 1.1218e-02
4.6100e+02, 1.1104e-02
4.6200e+02, 1.0934e-02
4.6300e+02, 1.0879e-02
4.6400e+02, 1.0708e-02
4.6500e+02, 1.0600e-02
4.6600e+02, 1.0534e-02
4.6700e+02, 1.0360e-02
4.6800e+02, 1.0333e-02
4.6900e+02, 1.0105e-02
4.7000e+02, 1.0043e-02
4.7100e+02, 9.9469e-03
4.7200e+02, 9.7882e-03
4.7300e+02, 9.7501e-03
4.7400e+02, 9.5781e-03
4.7500e+02, 9.3293e-03
4.7600e+02, 9.2689e-03
4.7700e+02, 9.2315e-03
4.7800e+02, 9.0337e-03
4.7900e+02, 8.9545e-03
4.8000e+02, 8.7837e-03
4.8100e+02, 8.6927e-03
4.8200e+02, 8.5878e-03
4.8300e+02, 8.5086e-03
4.8400e+02, 8.4845e-03
4.8500e+02, 8.2367e-03
4.8600e+02, 8.1396e-03
4.8700e+02, 8.0763e-03
4.8800e+02, 7.9257e-03
4.8900e+02, 7.8287e-03
4.9000e+02, 7.7016e-03
4.9100e+02, 7.6724e-03
4.9200e+02, 7.5663e-03
4.9300e+02, 7.4993e-03
4.9400e+02, 7.4010e-03
4.9500e+02, 7.3436e-03
4.9600e+02, 7.2684e-03
4.9700e+02, 7.2075e-03
4.9800e+02, 7.1492e-03
4.9900e+02, 6.9548e-03
5.0000e+02, 6.8589e-03
5.0100e+02, 6.7340e-03
5.0200e+02, 6.6513e-03
5.0300e+02, 6.5818e-03
5.0400e+02, 6.5083e-03
5.0500e+02, 6.4298e-03
5.0600e+02, 6.4140e-03
5.0700e+02, 6.3198e-03
5.0800e+02, 6.1665e-03
5.0900e+02, 6.0760e-03
5.1000e+02, 6.0059e-03
5.1100e+02, 5.8829e-03
5.1200e+02, 5.7946e-03
5.1300e+02, 5.7142e-03
5.1400e+02, 5.6433e-03
5.1500e+02, 5.5974e-03
5.1600e+02, 5.5398e-03
5.1700e+02, 5.5144e-03
5.1800e+02, 5.3622e-03
5.1900e+02, 5.2757e-03
5.2000e+02, 5.2332e-03
5.2100e+02, 5.1740e-03
5.2200e+02, 5.0853e-03
5.2300e+02, 5.0422e-03
5.2400e+02, 5.0082e-03
5.2500e+02, 4.8862e-03
5.2600e+02, 4.8489e-03
5.2700e+02, 4.8254e-03
5.2800e+02, 4.7234e-03
5.2900e+02, 4.6991e-03
5.3000e+02, 4.5877e-03
5.3100e+02, 4.5748e-03
5.3200e+02, 4.5292e-03
5.3300e+02, 4.4711e-03
5.3400e+02, 4.4261e-03
5.3500e+02, 4.4013e-03
5.3600e+02, 4.2783e-03
5.3700e+02, 4.2348e-03
5.3800e+02, 4.1618e-03
5.3900e+02, 4.1432e-03
5.4000e+02, 4.1338e-03
5.4100e+02, 4.0314e-03
5.4200e+02, 3.9661e-03
5.4300e+02, 3.9407e-03
5.4400e+02, 3.9167e-03
5.4500e+02, 3.8844e-03
5.4600e+02, 3.8387e-03
5.4700e+02, 3.7611e-03
5.4800e+02, 3.7174e-03
5.4900e+02, 3.6824e-03
5.5000e+02, 3.6648e-03
5.5100e+02, 3.5832e-03
5.5200e+02, 3.5607e-03
5.5300e+02, 3.5181e-03
5.5400e+02, 3.4437e-03
5.5500e+02, 3.4084e-03
5.5600e+02, 3.3814e-03
5.5700e+02, 3.3056e-03
5.5800e+02, 3.2645e-03
5.5900e+02, 3.2040e-03
5.6000e+02, 3.1701e-03
5.6100e+02, 3.1407e-03
5.6200e+02, 3.0794e-03
5.6300e+02, 3.0477e-03
5.6400e+02, 3.0194e-03
5.6500e+02, 2.9928e-03
5.6600e+02, 2.9073e-03
5.6700e+02, 2.8929e-03
5.6800e+02, 2.8523e-03
5.6900e+02, 2.8270e-03
5.7000e+02, 2.7689e-03
5.7100e+02, 2.7198e-03
5.7200e+02, 2.6810e-03
5.7300e+02, 2.6697e-03
5.7400e+02, 2.6082e-03
5.7500e+02, 2.5953e-03
5.7600e+02, 2.5423e-03
5.7700e+02, 2.5132e-03
5.7800e+02, 2.4694e-03
5.7900e+02, 2.4464e-03
5.8000e+02, 2.4344e-03
5.8100e+02, 2.3733e-03
5.8200e+02, 2.3463e-03
5.8300e+02, 2.3126e-03
5.8400e+02, 2.2845e-03
5.8500e+02, 2.2694e-03
5.8600e+02, 2.2375e-03
5.8700e+02, 2.2099e-03
5.8800e+02, 2.1684e-03
5.8900e+02, 2.1380e-03
5.9000e+02, 2.0941e-03
5.9100e+02, 2.0616e-03
5.9200e+02, 2.0522e-03
5.9300e+02, 2.0322e-03
5.9400e+02, 1.9921e-03
5.9500e+02, 1.9832e-03
5.9600e+02, 1.9629e-03
5.9700e+02, 1.9480e-03
5.9800e+02, 1.9036e-03
5.9900e+02, 1.8689e-03
6.0000e+02, 1.8628e-03
6.0100e+02, 1.8520e-03
6.0200e+02, 1.8212e-03
6.0300e+02, 1.7905e-03
6.0400e+02, 1.7578e-03
6.0500e+02, 1.7386e-03
6.0600e+02, 1.6956e-03
6.0700e+02, 1.6698e-03
6.0800e+02, 1.6570e-03
6.0900e+02, 1.6189e-03
6.1000e+02, 1.5965e-03
6.1100e+02, 1.5833e-03
6.1200e+02, 1.5514e-03
6.1300e+02, 1.5262e-03
6.1400e+02, 1.5194e-03
6.1500e+02, 1.4992e-03
6.1600e+02, 1.4765e-03
6.1700e+02, 1.4602e-03
6.1800e+02, 1.4379e-03
6.1900e+02, 1.4099e-03
6.2000e+02, 1.3928e-03
6.2100e+02, 1.3803e-03
6.2200e+02, 1.3684e-03
6.2300e+02, 1.3616e-03
6.2400e+02, 1.3303e-03
6.2500e+02, 1.3195e-03
6.2600e+02, 1.2877e-03
6.2700e+02, 1.2779e-03
6.2800e+02, 1.2546e-03
6.2900e+02, 1.2408e-03
6.3000e+02, 1.2277e-03
6.3100e+02, 1.2250e-03
6.3200e+02, 1.2079e-03
6.3300e+02, 1.1792e-03
6.3400e+02, 1.1664e-03
6.3500e+02, 1.1548e-03
6.3600e+02, 1.1300e-03
6.3700e+02, 1.1204e-03
6.3800e+02, 1.0989e-03
6.3900e+02, 1.0921e-03
6.4000e+02, 1.0645e-03
6.4100e+02, 1.0534e-03
6.4200e+02, 1.0313e-03
6.4300e+02, 1.0153e-03
6.4400e+02, 1.0094e-03
6.4500e+02, 9.9723e-04
6.4600e+02, 9.7815e-04
6.4700e+02, 9.6814e-04
6.4800e+02, 9.5901e-04
6.4900e+02, 9.4189e-04
6.5000e+02, 9.2727e-04
6.5100e+02, 9.1833e-04
6.5200e+02, 9.1704e-04
6.5300e+02, 8.9755e-04
6.5400e+02, 8.9118e-04
6.5500e+02, 8.7851e-04
6.5600e+02, 8.6992e-04
6.5700e+02, 8.6912e-04
6.5800e+02, 8.5487e-04
6.5900e+02, 8.3671e-04
6.6000e+02, 8.3539e-04
6.6100e+02, 8.2409e-04
6.6200e+02, 8.0799e-04
6.6300e+02, 7.9657e-04
6.6400e+02, 7.8966e-04
6.6500e+02, 7.7978e-04
6.6600e+02, 7.6745e-04
6.6700e+02, 7.5071e-04
6.6800e+02, 7.3342e-04
6.6900e+02, 7.3060e-04
6.7000e+02, 7.2542e-04
6.7100e+02, 7.2126e-04
6.7200e+02, 7.1327e-04
6.7300e+02, 7.0349e-04
6.7400e+02, 6.9623e-04
6.7500e+02, 6.8213e-04
6.7600e+02, 6.7634e-04
6.7700e+02, 6.7091e-04
6.7800e+02, 6.5828e-04
6.7900e+02, 6.5130e-04
6.8000e+02, 6.4571e-04
6.8100e+02, 6.3641e-04
6.8200e+02, 6.3441e-04
6.8300e+02, 6.1974e-04
6.8400e+02, 6.1848e-04
6.8500e+02, 6.1441e-04
6.8600e+02, 6.0634e-04
6.8700e+02, 5.9382e-04
6.8800e+02, 5.8754e-04
6.8900e+02, 5.8287e-04
6.9000e+02, 5.7332e-04
6.9100e+02, 5.6651e-04
6.9200e+02, 5.5975e-04
6.9300e+02, 5.5093e-04
6.9400e+02, 5.4478e-04
6.9500e+02, 5.4006e-04
6.9600e+02, 5.3125e-04
6.9700e+02, 5.2344e-04
6.9800e+02, 5.1987e-04
6.9900e+02, 5.0958e-04
7.0000e+02, 5.0195e-04
7.0100e+02, 4.9659e-04
7.0200e+02, 4.9284e-04
7.0300e+02, 4.8463e-04
7.0400e+02, 4.8288e-04
7.0500e+02, 4.7915e-04
7.0600e+02, 4.7318e-04
7.0700e+02, 4.6762e-04
7.0800e+02, 4.6369e-04
7.0900e+02, 4.6282e-04
7.1000e+02, 4.5752e-04
7.1100e+02, 4.5488e-04
7.1200e+02, 4.4813e-04
7.1300e+02, 4.4566e-04
7.1400e+02, 4.3442e-04
7.1500e+02, 4.3199e-04
7.1600e+02, 4.2944e-04
7.1700e+02, 4.2313e-04
7.1800e+02, 4.1353e-04
7.1900e+02, 4.0683e-04
7.2000e+02, 4.0401e-04
7.2100e+02, 3.9603e-04
7.2200e+02, 3.9439e-04
7.2300e+02, 3.9371e-04
7.2400e+02, 3.9163e-04
7.2500e+02, 3.8337e-04
7.2600e+02, 3.8140e-04
7.2700e+02, 3.7728e-04
7.2800e+02, 3.6549e-04
7.2900e+02, 3.6319e-04
7.3000e+02, 3.6184e-04
7.3100e+02, 3.5725e-04
7.3200e+02, 3.5614e-04
7.3300e+02, 3.4953e-04
7.3400e+02, 3.4314e-04
7.3500e+02, 3.4265e-04
7.3600e+02, 3.3676e-04
7.3700e+02, 3.3643e-04
7.3800e+02, 3.3377e-04
7.3900e+02, 3.2442e-04
7.4000e+02, 3.2062e-04
7.4100e+02, 3.1871e-04
7.4200e+02, 3.1735e-04
7.4300e+02, 3.1292e-04
7.4400e+02, 3.0766e-04
7.4500e+02, 3.0298e-04
7.4600e+02, 3.0166e-04
7.4700e+02, 3.0059e-04
7.4800e+02, 2.9879e-04
7.4900e+02, 2.9282e-04
7.5000e+02, 2.9249e-04
7.5100e+02, 2.9046e-04
7.5200e+02, 2.8680e-04
7.5300e+02, 2.7964e-04
7.5400e+02, 2.7561e-04
7.5500e+02, 2.7513e-04
7.5600e+02, 2.7258e-04
7.5700e+02, 2.7155e-04
7.5800e+02, 2.6871e-04
7.5900e+02, 2.6508e-04
7.6000e+02, 2.6194e-04
7.6100e+02, 2.5684e-04
7.6200e+02, 2.5433e-04
7.6300e+02, 2.5021e-04
7.6400e+02, 2.4639e-04
7.6500e+02, 2.4240e-04
7.6600e+02, 2.4019e-04
7.6700e+02, 2.3866e-04
7.6800e+02, 2.3731e-04
7.6900e+02, 2.3206e-04
7.7000e+02, 2.3080e-04
7.7100e+02, 2.2726e-04
7.7200e+02, 2.2623e-04
7.7300e+02, 2.2134e-04
7.7400e+02, 2.1556e-04
7.7500e+02, 2.1363e-04
7.7600e+02, 2.1106e-04
7.7700e+02, 2.0969e-04
7.7800e+02, 2.0842e-04
7.7900e+02, 2.0212e-04
7.8000e+02, 2.0174e-04
7.8100e+02, 2.0079e-04
7.8200e+02, 1.9853e-04
7.8300e+02, 1.9586e-04
7.8400e+02, 1.9573e-04
7.8500e+02, 1.9457e-04
7.8600e+02, 1.9117e-04
7.8700e+02, 1.8867e-04
7.8800e+02, 1.8714e-04
7.8900e+02, 1.8457e-04
7.9000e+02, 1.7942e-04
7.9100e+02, 1.7813e-04
7.9200e+02, 1.7383e-04
7.9300e+02, 1.7226e-04
7.9400e+02, 1.7074e-04
7.9500e+02, 1.6949e-04
7.9600e+02, 1.6871e-04
7.9700e+02, 1.6635e-04
7.9800e+02, 1.6370e-04
7.9900e+02, 1.6081e-04
8.0000e+02, 1.5916e-04
8.0100e+02, 1.5762e-04
8.0200e+02, 1.5606e-04
8.0300e+02, 1.5535e-04
8.0400e+02, 1.5343e-04
8.0500e+02, 1.5159e-04
8.0600e+02, 1.5029e-04
8.0700e+02, 1.4746e-04
8.0800e+02, 1.4616e-04
8.0900e+02, 1.4486e-04
8.1000e+02, 1.4354e-04
8.1100e+02, 1.4278e-04
8.1200e+02, 1.4135e-04
8.1300e+02, 1.3741e-04
8.1400e+02, 1.3663e-04
8.1500e+02, 1.3432e-04
8.1600e+02, 1.3290e-04
8.1700e+02, 1.3225e-04
8.1800e+02, 1.2912e-04
8.1900e+02, 1.2861e-04
8.2000e+02, 1.2746e-04
8.2100e+02, 1.2526e-04
8.2200e+02, 1.2431e-04
8.2300e+02, 1.2330e-04
8.2400e+02, 1.2203e-04
8.2500e+02, 1.2101e-04
8.2600e+02, 1.1997e-04
8.2700e+02, 1.1752e-04
8.2800e+02, 1.1645e-04
8.2900e+02, 1.1459e-04
8.3000e+02, 1.1279e-04
8.3100e+02, 1.1249e-04
8.3200e+02, 1.1143e-04
8.3300e+02, 1.0996e-04
8.3400e+02, 1.0862e-04
8.3500e+02, 1.0691e-04
8.3600e+02, 1.0617e-04
8.3700e+02, 1.0357e-04
8.3800e+02, 1.0247e-04
8.3900e+02, 1.0168e-04
8.4000e+02, 1.0011e-04
8.4100e+02, 9.8593e-05
8.4200e+02, 9.8049e-05
8.4300e+02, 9.7450e-05
8.4400e+02, 9.6505e-05
8.4500e+02, 9.5195e-05
8.4600e+02, 9.3400e-05
8.4700e+02, 9.3038e-05
8.4800e+02, 9.2518e-05
8.4900e+02, 9.0828e-05
8.5000e+02, 8.9544e-05
8.5100e+02, 8.8952e-05
8.5200e+02, 8.7739e-05
8.5300e+02, 8.6653e-05
8.5400e+02, 8.5767e-05
8.5500e+02, 8.4621e-05
8.5600e+02, 8.4205e-05
8.5700e+02, 8.3376e-05
8.5800e+02, 8.2216e-05
8.5900e+02, 8.1666e-05
8.6000e+02, 8.0662e-05
8.6100e+02, 7.9642e-05
8.6200e+02, 7.9465e-05
8.6300e+02, 7.7648e-05
8.6400e+02, 7.6409e-05
8.6500e+02, 7.6037e-05
8.6600e+02, 7.5772e-05
8.6700e+02, 7.4844e-05
8.6800e+02, 7.3673e-05
8.6900e+02, 7.2870e-05
8.7000e+02, 7.2335e-05
8.7100e+02, 7.1630e-05
8.7200e+02, 7.0934e-05
8.7300e+02, 7.0493e-05
8.7400e+02, 6.9159e-05
8.7500e+02, 6.9090e-05
8.7600e+02, 6.7621e-05
8.7700e+02, 6.6295e-05
8.7800e+02, 6.5785e-05
8.7900e+02, 6.5179e-05
8.8000e+02, 6.4750e-05
8.8100e+02, 6.3336e-05
8.8200e+02, 6.2985e-05
8.8300e+02, 6.2454e-05
8.8400e+02, 6.2185e-05
8.8500e+02, 6.1609e-05
8.8600e+02, 6.0891e-05
8.8700e+02, 5.9582e-05
8.8800e+02, 5.9320e-05
8.8900e+02, 5.8305e-05
8.9000e+02, 5.8085e-05
8.9100e+02, 5.7594e-05
8.9200e+02, 5.7362e-05
8.9300e+02, 5.6403e-05
8.9400e+02, 5.5584e-05
8.9500e+02, 5.5451e-05
8.9600e+02, 5.4966e-05
8.9700e+02, 5.4665e-05
8.9800e+02, 5.4250e-05
8.9900e+02, 5.3429e-05
9.0000e+02, 5.3383e-05
9.0100e+02, 5.2917e-05
9.0200e+02, 5.1494e-05
9.0300e+02, 5.1219e-05
9.0400e+02, 5.0875e-05
9.0500e+02, 4.9748e-05
9.0600e+02, 4.9642e-05
9.0700e+02, 4.8784e-05
9.0800e+02, 4.8481e-05
9.0900e+02, 4.8314e-05
9.1000e+02, 4.7751e-05
9.1100e+02, 4.7643e-05
9.1200e+02, 4.7030e-05
9.1300e+02, 4.6724e-05
9.1400e+02, 4.6232e-05
9.1500e+02, 4.6129e-05
9.1600e+02, 4.5533e-05
9.1700e+02, 4.5011e-05
9.1800e+02, 4.4661e-05
9.1900e+02, 4.3841e-05
9.2000e+02, 4.3766e-05
9.2100e+02, 4.3247e-05
9.2200e+02, 4.2865e-05
9.2300e+02, 4.2375e-05
9.2400e+02, 4.1803e-05
9.2500e+02, 4.1435e-05
9.2600e+02, 4.1241e-05
9.2700e+02, 4.0616e-05
9.2800e+02, 4.0254e-05
9.2900e+02, 3.9751e-05
9.3000e+02, 3.9443e-05
9.3100e+02, 3.8894e-05
9.3200e+02, 3.8502e-05
9.3300e+02, 3.8262e-05
9.3400e+02, 3.7568e-05
9.3500e+02, 3.7464e-05
9.3600e+02, 3.7078e-05
9.3700e+02, 3.6762e-05
9.3800e+02, 3.6384e-05
9.3900e+02, 3.6063e-05
9.4000e+02, 3.5974e-05
9.4100e+02, 3.5407e-05
9.4200e+02, 3.5274e-05
9.4300e+02, 3.5117e-05
9.4400e+02, 3.4701e-05
9.4500e+02, 3.4420e-05
9.4600e+02, 3.4046e-05
9.4700e+02, 3.3669e-05
9.4800e+02, 3.3470e-05
9.4900e+02, 3.3077e-05
9.5000e+02, 3.2435e-05
9.5100e+02, 3.1930e-05
9.5200e+02, 3.1854e-05
9.5300e+02, 3.1511e-05
9.5400e+02, 3.1380e-05
9.5500e+02, 3.1132e-05
9.5600e+02, 3.1033e-05
9.5700e+02, 3.0667e-05
9.5800e+02, 3.0409e-05
9.5900e+02, 3.0123e-05
9.6000e+02, 3.0031e-05
9.6100e+02, 2.9652e-05
9.6200e+02, 2.9280e-05
9.6300e+02, 2.9015e-05
9.6400e+02, 2.8494e-05
9.6500e+02, 2.8156e-05
9.6600e+02, 2.7904e-05
9.6700e+02, 2.7777e-05
9.6800e+02, 2.7556e-05
9.6900e+02, 2.7500e-05
9.7000e+02, 2.7077e-05
9.7100e+02, 2.6920e-05
9.7200e+02, 2.6597e-05
9.7300e+02, 2.6227e-05
9.7400e+02, 2.6144e-05
9.7500e+02, 2.5797e-05
9.7600e+02, 2.5637e-05
9.7700e+02, 2.5452e-05
9.7800e+02, 2.5192e-05
9.7900e+02, 2.4731e-05
9.8000e+02, 2.4692e-05
9.8100e+02, 2.4372e-05
9.8200e+02, 2.4319e-05
9.8300e+02, 2.3773e-05
9.8400e+02, 2.3619e-05
9.8500e+02, 2.3570e-05
9.8600e+02, 2.3352e-05
9.8700e+02, 2.3185e-05
9.8800e+02, 2.3114e-05
9.8900e+02, 2.3003e-05
9.9000e+02, 2.2605e-05
9.9100e+02, 2.2474e-05
9.9200e+02, 2.2347e-05
9.9300e+02, 2.2073e-05
9.9400e+02, 2.1907e-05
9.9500e+02, 2.1700e-05
9.9600e+02, 2.1647e-05
9.9700e+02, 2.1438e-05
9.9800e+02, 2.1293e-05
9.9900e+02, 2.1117e-05
1.0000e+03, 2.0761e-05
1.0010e+03, 2.0698e-05
1.0020e+03, 2.0498e-05
1.0030e+03, 2.0200e-05
1.0040e+03, 2.0052e-05
1.0050e+03, 1.9953e-05
1.0060e+03, 1.9866e-05
1.0070e+03, 1.9674e-05
1.0080e+03, 1.9556e-05
1.0090e+03, 1.9363e-05
1.0100e+03, 1.9281e-05
1.0110e+03, 1.9158e-05
1.0120e+03, 1.8995e-05
1.0130e+03, 1.8832e-05
1.0140e+03, 1.8747e-05
1.0150e+03, 1.8319e-05
1.0160e+03, 1.8212e-05
1.0170e+03, 1.8055e-05
1.0180e+03, 1.7997e-05
1.0190e+03, 1.7883e-05
1.0200e+03, 1.7658e-05
1.0210e+03, 1.7502e-05
1.0220e+03, 1.7454e-05
1.0230e+03, 1.7351e-05
1.0240e+03, 1.7186e-05
1.0250e+03, 1.7062e-05
1.0260e+03, 1.6974e-05
1.0270e+03, 1.6858e-05
1.0280e+03, 1.6676e-05
1.0290e+03, 1.6566e-05
1.0300e+03, 1.6455e-05
1.0310e+03, 1.6188e-05
1.0320e+03, 1.6071e-05
1.0330e+03, 1.5995e-05
1.0340e+03, 1.5806e-05
1.0350e+03, 1.5758e-05
1.0360e+03, 1.5652e-05
1.0370e+03, 1.5646e-05
1.0380e+03, 1.5578e-05
1.0390e+03, 1.5420e-05
1.0400e+03, 1.5123e-05
1.0410e+03, 1.5090e-05
1.0420e+03, 1.4942e-05
1.0430e+03, 1.4877e-05
1.0440e+03, 1.4816e-05
1.0450e+03, 1.4728e-05
1.0460e+03, 1.4576e-05
1.0470e+03, 1.4369e-05
1.0480e+03, 1.4240e-05
1.0490e+03, 1.4149e-05
1.0500e+03, 1.4099e-05
1.0510e+03, 1.3879e-05
1.0520e+03, 1.3823e-05
1.0530e+03, 1.3682e-05
1.0540e+03, 1.3648e-05
1.0550e+03, 1.3541e-05
1.0560e+03, 1.3477e-05
1.0570e+03, 1.3465e-05
1.0580e+03, 1.3364e-05
1.0590e+03, 1.3250e-05
1.0600e+03, 1.3173e-05
1.0610e+03, 1.2960e-05
1.0620e+03, 1.2941e-05
1.0630e+03, 1.2849e-05
1.0640e+03, 1.2700e-05
1.0650e+03, 1.2596e-05
1.0660e+03, 1.2458e-05
1.0670e+03, 1.2389e-05
1.0680e+03, 1.2372e-05
1.0690e+03, 1.2246e-05
1.0700e+03, 1.2179e-05
1.0710e+03, 1.2125e-05
1.0720e+03, 1.2046e-05
1.0730e+03, 1.1886e-05
1.0740e+03, 1.1847e-05
1.0750e+03, 1.1824e-05
1.0760e+03, 1.1742e-05
1.0770e+03, 1.1638e-05
1.0780e+03, 1.1589e-05
1.0790e+03, 1.1517e-05
1.0800e+03, 1.1459e-05
1.0810e+03, 1.1378e-05
1.0820e+03, 1.1271e-05
1.0830e+03, 1.1181e-05
1.0840e+03, 1.1116e-05
1.0850e+03, 1.1025e-05
1.0860e+03, 1.0949e-05
1.0870e+03, 1.0894e-05
1.0880e+03, 1.0809e-05
1.0890e+03, 1.0646e-05
1.0900e+03, 1.0599e-05
1.0910e+03, 1.0539e-05
1.0920e+03, 1.0425e-05
1.0930e+03, 1.0368e-05
1.0940e+03, 1.0341e-05
1.0950e+03, 1.0273e-05
1.0960e+03, 1.0242e-05
1.0970e+03, 1.0164e-05
1.0980e+03, 1.0084e-05
1.0990e+03, 1.0013e-05
1.1000e+03, 9.9039e-06
1.1010e+03, 9.8201e-06
1.1020e+03, 9.7556e-06
1.1030e+03, 9.6398e-06
1.1040e+03, 9.5976e-06
1.1050e+03, 9.5470e-06
1.1060e+03, 9.5205e-06
1.1070e+03, 9.4431e-06
1.1080e+03, 9.3726e-06
1.1090e+03, 9.3464e-06
1.1100e+03, 9.2651e-06
1.1110e+03, 9.2214e-06
1.1120e+03, 9.1115e-06
1.1130e+03, 9.0566e-06
1.1140e+03, 9.0275e-06
1.1150e+03, 9.0010e-06
1.1160e+03, 8.8968e-06
1.1170e+03, 8.8152e-06
1.1180e+03, 8.7877e-06
1.1190e+03, 8.7519e-06
1.1200e+03, 8.6714e-06
1.1210e+03, 8.5685e-06
1.1220e+03, 8.5366e-06
1.1230e+03, 8.5222e-06
1.1240e+03, 8.4278e-06
1.1250e+03, 8.3627e-06
1.1260e+03, 8.2850e-06
1.1270e+03, 8.2289e-06
1.1280e+03, 8.1537e-06
1.1290e+03, 8.0986e-06
1.1300e+03, 8.0711e-06
1.1310e+03, 8.0224e-06
1.1320e+03, 8.0135e-06
1.1330e+03, 7.9220e-06
1.1340e+03, 7.8614e-06
1.1350e+03, 7.8405e-06
1.1360e+03, 7.7397e-06
1.1370e+03, 7.7180e-06
1.1380e+03, 7.6645e-06
1.1390e+03, 7.5962e-06
1.1400e+03, 7.5274e-06
1.1410e+03, 7.4960e-06
1.1420e+03, 7.4182e-06
1.1430e+03, 7.3206e-06
1.1440e+03, 7.2781e-06
1.1450e+03, 7.2175e-06
1.1460e+03, 7.1583e-06
1.1470e+03, 7.1017e-06
1.1480e+03, 7.0738e-06
1.1490e+03, 7.0016e-06
1.1500e+03, 6.9652e-06
1.1510e+03, 6.8930e-06
1.1520e+03, 6.8412e-06
1.1530e+03, 6.8084e-06
1.1540e+03, 6.7796e-06
1.1550e+03, 6.7041e-06
1.1560e+03, 6.6615e-06
1.1570e+03, 6.6390e-06
1.1580e+03, 6.5392e-06
1.1590e+03, 6.4946e-06
1.1600e+03, 6.4741e-06
1.1610e+03, 6.3999e-06
1.1620e+03, 6.3566e-06
1.1630e+03, 6.3038e-06
1.1640e+03, 6.2977e-06
1.1650e+03, 6.2207e-06
1.1660e+03, 6.1749e-06
1.1670e+03, 6.1405e-06
1.1680e+03, 6.0681e-06
1.1690e+03, 6.0425e-06
1.1700e+03, 5.9921e-06
1.1710e+03, 5.9537e-06
1.1720e+03, 5.8291e-06
1.1730e+03, 5.8158e-06
1.1740e+03, 5.7758e-06
1.1750e+03, 5.7142e-06
1.1760e+03, 5.6989e-06
1.1770e+03, 5.6685e-06
1.1780e+03, 5.6318e-06
1.1790e+03, 5.5740e-06
1.1800e+03, 5.5377e-06
1.1810e+03, 5.5274e-06
1.1820e+03, 5.4620e-06
1.1830e+03, 5.4369e-06
1.1840e+03, 5.4005e-06
1.1850e+03, 5.3718e-06
1.1860e+03, 5.3370e-06
1.1870e+03, 5.2911e-06
1.1880e+03, 5.2143e-06
1.1890e+03, 5.1777e-06
1.1900e+03, 5.1579e-06
1.1910e+03, 5.1440e-06
1.1920e+03, 5.0226e-06
1.1930e+03, 5.0122e-06
1.1940e+03, 4.9648e-06
1.1950e+03, 4.9312e-06
1.1960e+03, 4.8718e-06
1.1970e+03, 4.8671e-06
1.1980e+03, 4.8395e-06
1.1990e+03, 4.7564e-06
1.2000e+03, 4.7429e-06
1.2010e+03, 4.6499e-06
1.2020e+03, 4.6341e-06
1.2030e+03, 4.6005e-06
1.2040e+03, 4.5485e-06
1.2050e+03, 4.5306e-06
1.2060e+03, 4.4716e-06
1.2070e+03, 4.4383e-06
1.2080e+03, 4.4140e-06
1.2090e+03, 4.3972e-06
1.2100e+03, 4.3532e-06
1.2110e+03, 4.3303e-06
1.2120e+03, 4.3070e-06
1.2130e+03, 4.2848e-06
1.2140e+03, 4.2370e-06
1.2150e+03, 4.2052e-06
1.2160e+03, 4.1437e-06
1.2170e+03, 4.1046e-06
1.2180e+03, 4.0966e-06
1.2190e+03, 4.0866e-06
1.2200e+03, 3.9976e-06
1.2210e+03, 3.9956e-06
1.2220e+03, 3.9398e-06
1.2230e+03, 3.9207e-06
1.2240e+03, 3.9079e-06
1.2250e+03, 3.8568e-06
1.2260e+03, 3.8159e-06
1.2270e+03, 3.7989e-06
1.2280e+03, 3.7657e-06
1.2290e+03, 3.7173e-06
1.2300e+03, 3.6743e-06
1.2310e+03, 3.6207e-06
1.2320e+03, 3.6096e-06
1.2330e+03, 3.5773e-06
1.2340e+03, 3.5401e-06
1.2350e+03, 3.5008e-06
1.2360e+03, 3.4849e-06
1.2370e+03, 3.4813e-06
1.2380e+03, 3.4470e-06
1.2390e+03, 3.4176e-06
1.2400e+03, 3.3952e-06
1.2410e+03, 3.3241e-06
1.2420e+03, 3.3156e-06
1.2430e+03, 3.2977e-06
1.2440e+03, 3.2677e-06
1.2450e+03, 3.2535e-06
1.2460e+03, 3.2359e-06
1.2470e+03, 3.1638e-06
1.2480e+03, 3.1508e-06
1.2490e+03, 3.1321e-06
1.2500e+03, 3.1042e-06
1.2510e+03, 3.0516e-06
1.2520e+03, 3.0407e-06
1.2530e+03, 3.0036e-06
1.2540e+03, 2.9856e-06
1.2550e+03, 2.9399e-06
1.2560e+03, 2.9087e-06
1.2570e+03, 2.8913e-06
1.2580e+03, 2.8747e-06
1.2590e+03, 2.8417e-06
1.2600e+03, 2.8077e-06
1.2610e+03, 2.7819e-06
1.2620e+03, 2.7522e-06
1.2630e+03, 2.7395e-06
1.2640e+03, 2.7027e-06
1.2650e+03, 2.6877e-06
1.2660e+03, 2.6710e-06
1.2670e+03, 2.6525e-06
1.2680e+03, 2.6194e-06
1.2690e+03, 2.5664e-06
1.2700e+03, 2.5564e-06
1.2710e+03, 2.5449e-06
1.2720e+03, 2.5413e-06
1.2730e+03, 2.5167e-06
1.2740e+03, 2.4903e-06
1.2750e+03, 2.4714e-06
1.2760e+03, 2.4574e-06
1.2770e+03, 2.4222e-06
1.2780e+03, 2.4004e-06
1.2790e+03, 2.3751e-06
1.2800e+03, 2.3563e-06
1.2810e+03, 2.3125e-06
1.2820e+03, 2.3024e-06
1.2830e+03, 2.2781e-06
1.2840e+03, 2.2421e-06
1.2850e+03, 2.2292e-06
1.2860e+03, 2.2015e-06
1.2870e+03, 2.1908e-06
1.2880e+03, 2.1849e-06
1.2890e+03, 2.1618e-06
1.2900e+03, 2.1362e-06
1.2910e+03, 2.1204e-06
1.2920e+03, 2.1147e-06
1.2930e+03, 2.1017e-06
1.2940e+03, 2.0785e-06
1.2950e+03, 2.0659e-06
1.2960e+03, 2.0393e-06
1.2970e+03, 2.0148e-06
1.2980e+03, 1.9970e-06
1.2990e+03, 1.9762e-06
1.3000e+03, 1.9638e-06
1.3010e+03, 1.9426e-06
1.3020e+03, 1.9248e-06
1.3030e+03, 1.9119e-06
1.3040e+03, 1.8670e-06
1.3050e+03, 1.8453e-06
1.3060e+03, 1.8352e-06
1.3070e+03, 1.8217e-06
1.3080e+03, 1.7979e-06
1.3090e+03, 1.7827e-06
1.3100e+03, 1.7689e-06
1.3110e+03, 1.7556e-06
1.3120e+03, 1.7441e-06
1.3130e+03, 1.7307e-06
1.3140e+03, 1.7069e-06
1.3150e+03, 1.7005e-06
1.3160e+03, 1.6718e-06
1.3170e+03, 1.6641e-06
1.3180e+03, 1.6385e-06
1.3190e+03, 1.6279e-06
1.3200e+03, 1.6119e-06
1.3210e+03, 1.5973e-06
1.3220e+03, 1.5871e-06
1.3230e+03, 1.5715e-06
1.3240e+03, 1.5586e-06
1.3250e+03, 1.5423e-06
1.3260e+03, 1.5234e-06
1.3270e+03, 1.5173e-06
1.3280e+03, 1.4959e-06
1.3290e+03, 1.4929e-06
1.3300e+03, 1.4769e-06
1.3310e+03, 1.4638e-06
1.3320e+03, 1.4605e-06
1.3330e+03, 1.4418e-06
1.3340e+03, 1.4342e-06
1.3350e+03, 1.4138e-06
1.3360e+03, 1.4070e-06
1.3370e+03, 1.3946e-06
1.3380e+03, 1.3846e-06
1.3390e+03, 1.3713e-06
1.3400e+03, 1.3502e-06
1.3410e+03, 1.3481e-06
1.3420e+03, 1.3348e-06
1.3430e+03, 1.3184e-06
1.3440e+03, 1.3149e-06
1.3450e+03, 1.2989e-06
1.3460e+03, 1.2968e-06
1.3470e+03, 1.2691e-06
1.3480e+03, 1.2659e-06
1.3490e+03, 1.2546e-06
1.3500e+03, 1.2398e-06
1.3510e+03, 1.2282e-06
1.3520e+03, 1.2183e-06
1.3530e+03, 1.2074e-06
1.3540e+03, 1.1966e-06
1.3550e+03, 1.1882e-06
1.3560e+03, 1.1859e-06
1.3570e+03, 1.1665e-06
1.3580e+03, 1.1586e-06
1.3590e+03, 1.1493e-06
1.3600e+03, 1.1392e-06
1.3610e+03, 1.1217e-06
1.3620e+03, 1.1201e-06
1.3630e+03, 1.1051e-06
1.3640e+03, 1.1015e-06
1.3650e+03, 1.0914e-06
1.3660e+03, 1.0845e-06
1.3670e+03, 1.0661e-06
1.3680e+03, 1.0641e-06
1.3690e+03, 1.0518e-06
1.3700e+03, 1.0479e-06
1.3710e+03, 1.0202e-06
1.3720e+03, 1.0157e-06
1.3730e+03, 1.0027e-06
1.3740e+03, 1.0002e-06
1.3750e+03, 9.8635e-07
1.3760e+03, 9.8345e-07
1.3770e+03, 9.7817e-07
1.3780e+03, 9.6624e-07
1.3790e+03, 9.4949e-07
1.3800e+03, 9.4113e-07
1.3810e+03, 9.3339e-07
1.3820e+03, 9.2786e-07
1.3830e+03, 9.1475e-07
1.3840e+03, 9.0553e-07
1.3850e+03, 8.9910e-07
1.3860e+03, 8.9311e-07
1.3870e+03, 8.8661e-07
1.3880e+03, 8.7954e-07
1.3890e+03, 8.6711e-07
1.3900e+03, 8.6116e-07
1.3910e+03, 8.5224e-07
1.3920e+03, 8.4303e-07
1.3930e+03, 8.3697e-07
1.3940e+03, 8.3066e-07
1.3950e+03, 8.2826e-07
1.3960e+03, 8.2156e-07
1.3970e+03, 8.0634e-07
1.3980e+03, 8.0325e-07
1.3990e+03, 7.9827e-07
1.4000e+03, 7.8652e-07
1.4010e+03, 7.7868e-07
1.4020e+03, 7.7125e-07
1.4030e+03, 7.6742e-07
1.4040e+03, 7.5588e-07
1.4050e+03, 7.5274e-07
1.4060e+03, 7.4616e-07
1.4070e+03, 7.3162e-07
1.4080e+03, 7.2882e-07
1.4090e+03, 7.2459e-07
1.4100e+03, 7.1636e-07
1.4110e+03, 7.1154e-07
1.4120e+03, 7.0106e-07
1.4130e+03, 6.9677e-07
1.4140e+03, 6.9446e-07
1.4150e+03, 6.9036e-07
1.4160e+03, 6.7992e-07
1.4170e+03, 6.7866e-07
1.4180e+03, 6.7649e-07
1.4190e+03, 6.7085e-07
1.4200e+03, 6.6047e-07
1.4210e+03, 6.5683e-07
1.4220e+03, 6.4866e-07
1.4230e+03, 6.4146e-07
1.4240e+03, 6.4074e-07
1.4250e+03, 6.3467e-07
1.4260e+03, 6.2949e-07
1.4270e+03, 6.1992e-07
1.4280e+03, 6.1720e-07
1.4290e+03, 6.1443e-07
1.4300e+03, 6.0817e-07
1.4310e+03, 6.0488e-07
1.4320e+03, 6.0048e-07
1.4330e+03, 5.9318e-07
1.4340e+03, 5.9075e-07
1.4350e+03, 5.8529e-07
1.4360e+03, 5.7551e-07
1.4370e+03, 5.7393e-07
1.4380e+03, 5.6888e-07
1.4390e+03, 5.6599e-07
1.4400e+03, 5.6298e-07
1.4410e+03, 5.5631e-07
1.4420e+03, 5.5310e-07
1.4430e+03, 5.4784e-07
1.4440e+03, 5.4286e-07
1.4450e+03, 5.4031e-07
1.4460e+03, 5.3361e-07
1.4470e+03, 5.2475e-07
1.4480e+03, 5.2154e-07
1.4490e+03, 5.1993e-07
1.4500e+03, 5.1184e-07
1.4510e+03, 5.1014e-07
1.4520e+03, 5.0770e-07
1.4530e+03, 5.0288e-07
1.4540e+03, 5.0038e-07
1.4550e+03, 4.9331e-07
1.4560e+03, 4.8984e-07
1.4570e+03, 4.8360e-07
1.4580e+03, 4.8216e-07
1.4590e+03, 4.7450e-07
1.4600e+03, 4.7145e-07
1.4610e+03, 4.6753e-07
1.4620e+03, 4.6643e-07
1.4630e+03, 4.6359e-07
1.4640e+03, 4.6093e-07
1.4650e+03, 4.5664e-07
1.4660e+03, 4.5239e-07
1.4670e+03, 4.4511e-07
1.4680e+03, 4.4186e-07
1.4690e+03, 4.3551e-07
1.4700e+03, 4.3374e-07
1.4710e+03, 4.3143e-07
1.4720e+03, 4.2871e-07
1.4730e+03, 4.2580e-07
1.4740e+03, 4.2176e-07
1.4750e+03, 4.1925e-07
1.4760e+03, 4.1589e-07
1.4770e+03, 4.1150e-07
1.4780e+03, 4.0741e-07
1.4790e+03, 4.0606e-07
1.4800e+03, 4.0312e-07
1.4810e+03, 4.0069e-07
1.4820e+03, 3.9477e-07
1.4830e+03, 3.9099e-07
1.4840e+03, 3.8901e-07
1.4850e+03, 3.8481e-07
1.4860e+03, 3.8268e-07
1.4870e+03, 3.8200e-07
1.4880e+03, 3.7910e-07
1.4890e+03, 3.7559e-07
1.4900e+03, 3.7256e-07
1.4910e+03, 3.6636e-07
1.4920e+03, 3.6536e-07
1.4930e+03, 3.6305e-07
1.4940e+03, 3.6147e-07
1.4950e+03, 3.5698e-07
1.4960e+03, 3.5480e-07
1.4970e+03, 3.5182e-07
1.4980e+03, 3.5068e-07
1.4990e+03, 3.4878e-07
1.5000e+03, 3.4676e-07
1.5010e+03, 3.4502e-07
1.5020e+03, 3.3892e-07
1.5030e+03, 3.3608e-07
1.5040e+03, 3.3251e-07
1.5050e+03, 3.3183e-07
1.5060e+03, 3.2756e-07
1.5070e+03, 3.2721e-07
1.5080e+03, 3.2165e-07
1.5090e+03, 3.1965e-07
1.5100e+03, 3.1870e-07
1.5110e+03, 3.1670e-07
1.5120e+03, 3.1375e-07
1.5130e+03, 3.1169e-07
1.5140e+03, 3.0965e-07
1.5150e+03, 3.0702e-07
1.5160e+03, 3.0351e-07
1.5170e+03, 3.0288e-07
1.5180e+03, 3.0005e-07
1.5190e+03, 2.9846e-07
1.5200e+03, 2.9677e-07
1.5210e+03, 2.9629e-07
1.5220e+03, 2.9445e-07
1.5230e+03, 2.9321e-07
1.5240e+03, 2.8770e-07
1.5250e+03, 2.8639e-07
1.5260e+03, 2.8512e-07
1.5270e+03, 2.8347e-07
1.5280e+03, 2.8266e-07
1.5290e+03, 2.7856e-07
1.5300e+03, 2.7738e-07
1.5310e+03, 2.7547e-07
1.5320e+03, 2.7262e-07
1.5330e+03, 2.7164e-07
1.5340e+03, 2.7115e-07
1.5350e+03, 2.6812e-07
1.5360e+03, 2.6609e-07
1.5370e+03, 2.6481e-07
1.5380e+03, 2.6261e-07
1.5390e+03, 2.5926e-07
1.5400e+03, 2.5863e-07
1.5410e+03, 2.5598e-07
1.5420e+03, 2.5366e-07
1.5430e+03, 2.5033e-07
1.5440e+03, 2.4880e-07
1.5450e+03, 2.4769e-07
1.5460e+03, 2.4621e-07
1.5470e+03, 2.4460e-07
1.5480e+03, 2.4217e-07
1.5490e+03, 2.4208e-07
1.5500e+03, 2.3815e-07
1.5510e+03, 2.3744e-07
1.5520e+03, 2.3416e-07
1.5530e+03, 2.3133e-07
1.5540e+03, 2.2911e-07
1.5550e+03, 2.2875e-07
1.5560e+03, 2.2776e-07
1.5570e+03, 2.2652e-07
1.5580e+03, 2.2490e-07
1.5590e+03, 2.2258e-07
1.5600e+03, 2.2060e-07
1.5610e+03, 2.1870e-07
1.5620e+03, 2.1744e-07
1.5630e+03, 2.1581e-07
1.5640e+03, 2.1468e-07
1.5650e+03, 2.1302e-07
1.5660e+03, 2.1209e-07
1.5670e+03, 2.0928e-07
1.5680e+03, 2.0909e-07
1.5690e+03, 2.0746e-07
1.5700e+03, 2.0489e-07
1.5710e+03, 2.0387e-07
1.5720e+03, 2.0273e-07
1.5730e+03, 2.0137e-07
1.5740e+03, 1.9896e-07
1.5750e+03, 1.9758e-07
1.5760e+03, 1.9562e-07
1.5770e+03, 1.9409e-07
1.5780e+03, 1.9236e-07
1.5790e+03, 1.9055e-07
1.5800e+03, 1.8988e-07
1.5810e+03, 1.8832e-07
1.5820e+03, 1.8683e-07
1.5830e+03, 1.8619e-07
1.5840e+03, 1.8542e-07
1.5850e+03, 1.8450e-07
1.5860e+03, 1.8258e-07
1.5870e+03, 1.8184e-07
1.5880e+03, 1.8159e-07
1.5890e+03, 1.7995e-07
1.5900e+03, 1.7803e-07
1.5910e+03, 1.7753e-07
1.5920e+03, 1.7719e-07
1.5930e+03, 1.7382e-07
1.5940e+03, 1.7246e-07
1.5950e+03, 1.7119e-07
1.5960e+03, 1.7099e-07
1.5970e+03, 1.7028e-07
1.5980e+03, 1.6952e-07
1.5990e+03, 1.6645e-07
1.6000e+03, 1.6636e-07
1.6010e+03, 1.6383e-07
1.6020e+03, 1.6334e-07
1.6030e+03, 1.6123e-07
1.6040e+03, 1.5986e-07
1.6050e+03, 1.5939e-07
1.6060e+03, 1.5825e-07
1.6070e+03, 1.5689e-07
1.6080e+03, 1.5613e-07
1.6090e+03, 1.5515e-07
1.6100e+03, 1.5445e-07
1.6110e+03, 1.5389e-07
1.6120e+03, 1.5218e-07
1.6130e+03, 1.5115e-07
1.6140e+03, 1.5042e-07
1.6150e+03, 1.4963e-07
1.6160e+03, 1.4687e-07
1.6170e+03, 1.4634e-07
1.6180e+03, 1.4504e-07
1.6190e+03, 1.4409e-07
1.6200e+03, 1.4295e-07
1.6210e+03, 1.4282e-07
1.6220e+03, 1.4088e-07
1.6230e+03, 1.3957e-07
1.6240e+03, 1.3912e-07
1.6250e+03, 1.3825e-07
1.6260e+03, 1.3755e-07
1.6270e+03, 1.3678e-07
1.6280e+03, 1.3459e-07
1.6290e+03, 1.3385e-07
1.6300e+03, 1.3310e-07
1.6310e+03, 1.3237e-07
1.6320e+03, 1.3045e-07
1.6330e+03, 1.2865e-07
1.6340e+03, 1.2779e-07
1.6350e+03, 1.2718e-07
1.6360e+03, 1.2677e-07
1.6370e+03, 1.2600e-07
1.6380e+03, 1.2517e-07
1.6390e+03, 1.2386e-07
1.6400e+03, 1.2360e-07
1.6410e+03, 1.2302e-07
1.6420e+03, 1.2142e-07
1.6430e+03, 1.2083e-07
1.6440e+03, 1.2015e-07
1.6450e+03, 1.1948e-07
1.6460e+03, 1.1877e-07
1.6470e+03, 1.1785e-07
1.6480e+03, 1.1728e-07
1.6490e+03, 1.1631e-07
1.6500e+03, 1.1538e-07
1.6510e+03, 1.1356e-07
1.6520e+03, 1.1329e-07
1.6530e+03, 1.1248e-07
1.6540e+03, 1.1245e-07
1.6550e+03, 1.1144e-07
1.6560e+03, 1.1032e-07
1.6570e+03, 1.0969e-07
1.6580e+03, 1.0930e-07
1.6590e+03, 1.0716e-07
1.6600e+03, 1.0693e-07
1.6610e+03, 1.0599e-07
1.6620e+03, 1.0587e-07
1.6630e+03, 1.0441e-07
1.6640e+03, 1.0428e-07
1.6650e+03, 1.0263e-07
1.6660e+03, 1.0181e-07
1.6670e+03, 1.0060e-07
1.6680e+03, 1.0013e-07
1.6690e+03, 9.9126e-08
1.6700e+03, 9.8595e-08
1.6710e+03, 9.7093e-08
1.6720e+03, 9.7033e-08
1.6730e+03, 9.6015e-08
1.6740e+03, 9.5680e-08
1.6750e+03, 9.5091e-08
1.6760e+03, 9.4945e-08
1.6770e+03, 9.3768e-08
1.6780e+03, 9.2806e-08
1.6790e+03, 9.2287e-08
1.6800e+03, 9.1549e-08
1.6810e+03, 9.0474e-08
1.6820e+03, 9.0200e-08
1.6830e+03, 8.9111e-08
1.6840e+03, 8.8905e-08
1.6850e+03, 8.8343e-08
1.6860e+03, 8.7942e-08
1.6870e+03, 8.7022e-08
1.6880e+03, 8.6612e-08
1.6890e+03, 8.5737e-08
1.6900e+03, 8.5073e-08
1.6910e+03, 8.4203e-08
1.6920e+03, 8.3257e-08
1.6930e+03, 8.2936e-08
1.6940e+03, 8.2178e-08
1.6950e+03, 8.1875e-08
1.6960e+03, 8.1096e-08
1.6970e+03, 8.0490e-08
1.6980e+03, 8.0389e-08
1.6990e+03, 7.9478e-08
1.7000e+03, 7.8883e-08
1.7010e+03, 7.8610e-08
1.7020e+03, 7.7841e-08
1.7030e+03, 7.7196e-08
1.7040e+03, 7.6459e-08
1.7050e+03, 7.5895e-08
1.7060e+03, 7.5661e-08
1.7070e+03, 7.4905e-08
1.7080e+03, 7.4419e-08
1.7090e+03, 7.3496e-08
1.7100e+03, 7.3160e-08
1.7110e+03, 7.2299e-08
1.7120e+03, 7.2153e-08
1.7130e+03, 7.1379e-08
1.7140e+03, 7.0939e-08
1.7150e+03, 7.0693e-08
1.7160e+03, 7.0016e-08
1.7170e+03, 6.9592e-08
1.7180e+03, 6.9116e-08
1.7190e+03, 6.8927e-08
1.7200e+03, 6.8457e-08
1.7210e+03, 6.7951e-08
1.7220e+03, 6.7594e-08
1.7230e+03, 6.6270e-08
1.7240e+03, 6.5531e-08
1.7250e+03, 6.5311e-08
1.7260e+03, 6.4865e-08
1.7270e+03, 6.4418e-08
1.7280e+03, 6.4177e-08
1.7290e+03, 6.3737e-08
1.7300e+03, 6.3453e-08
1.7310e+03, 6.2591e-08
1.7320e+03, 6.2514e-08
1.7330e+03, 6.2245e-08
1.7340e+03, 6.1663e-08
1.7350e+03, 6.0637e-08
1.7360e+03, 6.0378e-08
1.7370e+03, 6.0098e-08
1.7380e+03, 5.9545e-08
1.7390e+03, 5.9280e-08
1.7400e+03, 5.9219e-08
1.7410e+03, 5.8778e-08
1.7420e+03, 5.8014e-08
1.7430e+03, 5.7914e-08
1.7440e+03, 5.7416e-08
1.7450e+03, 5.6935e-08
1.7460e+03, 5.6383e-08
1.7470e+03, 5.5948e-08
1.7480e+03, 5.5415e-08
1.7490e+03, 5.5170e-08
1.7500e+03, 5.4333e-08
1.7510e+03, 5.4073e-08
1.7520e+03, 5.3860e-08
1.7530e+03, 5.3756e-08
1.7540e+03, 5.2681e-08
1.7550e+03, 5.2418e-08
1.7560e+03, 5.1960e-08
1.7570e+03, 5.1619e-08
1.7580e+03, 5.1413e-08
1.7590e+03, 5.1101e-08
1.7600e+03, 5.0723e-08
1.7610e+03, 4.9841e-08
1.7620e+03, 4.9747e-08
1.7630e+03, 4.9375e-08
1.7640e+03, 4.8872e-08
1.7650e+03, 4.8604e-08
1.7660e+03, 4.8204e-08
1.7670e+03, 4.7956e-08
1.7680e+03, 4.7448e-08
1.7690e+03, 4.6946e-08
1.7700e+03, 4.6715e-08
1.7710e+03, 4.6389e-08
1.7720e+03, 4.6329e-08
1.7730e+03, 4.5585e-08
1.7740e+03, 4.4949e-08
1.7750e+03, 4.4682e-08
1.7760e+03, 4.4317e-08
1.7770e+03, 4.4041e-08
1.7780e+03, 4.3931e-08
1.7790e+03, 4.3571e-08
1.7800e+03, 4.3177e-08
1.7810e+03, 4.3057e-08
1.7820e+03, 4.2650e-08
1.7830e+03, 4.2431e-08
1.7840e+03, 4.1832e-08
1.7850e+03, 4.1556e-08
1.7860e+03, 4.1392e-08
1.7870e+03, 4.1118e-08
1.7880e+03, 4.0846e-08
1.7890e+03, 4.0742e-08
1.7900e+03, 4.0131e-08
1.7910e+03, 4.0070e-08
1.7920e+03, 3.9821e-08
1.7930e+03, 3.9229e-08
1.7940e+03, 3.9129e-08
1.7950e+03, 3.8536e-08
1.7960e+03, 3.8286e-08
1.7970e+03, 3.8061e-08
1.7980e+03, 3.7820e-08
1.7990e+03, 3.7462e-08
1.8000e+03, 3.7348e-08
1.8010e+03, 3.6964e-08
1.8020e+03, 3.6485e-08
1.8030e+03, 3.6454e-08
1.8040e+03, 3.5947e-08
1.8050e+03, 3.5603e-08
1.8060e+03, 3.5457e-08
1.8070e+03, 3.5233e-08
1.8080e+03, 3.4835e-08
1.8090e+03, 3.4352e-08
1.8100e+03, 3.4297e-08
1.8110e+03, 3.3928e-08
1.8120e+03, 3.3643e-08
1.8130e+03, 3.3457e-08
1.8140e+03, 3.3322e-08
1.8150e+03, 3.2793e-08
1.8160e+03, 3.2679e-08
1.8170e+03, 3.2453e-08
1.8180e+03, 3.2131e-08
1.8190e+03, 3.2090e-08
1.8200e+03, 3.1611e-08
1.8210e+03, 3.1293e-08
1.8220e+03, 3.1040e-08
1.8230e+03, 3.0705e-08
1.8240e+03, 3.0638e-08
1.8250e+03, 3.0359e-08
1.8260e+03, 2.9988e-08
1.8270e+03, 2.9700e-08
1.8280e+03, 2.9582e-08
1.8290e+03, 2.9350e-08
1.8300e+03, 2.9055e-08
1.8310e+03, 2.8856e-08
1.8320e+03, 2.8677e-08
1.8330e+03, 2.8415e-08
1.8340e+03, 2.8362e-08
1.8350e+03, 2.8106e-08
1.8360e+03, 2.7554e-08
1.8370e+03, 2.7455e-08
1.8380e+03, 2.7038e-08
1.8390e+03, 2.6739e-08
1.8400e+03, 2.6584e-08
1.8410e+03, 2.6286e-08
1.8420e+03, 2.6235e-08
1.8430e+03, 2.6081e-08
1.8440e+03, 2.5786e-08
1.8450e+03, 2.5554e-08
1.8460e+03, 2.5227e-08
1.8470e+03, 2.5026e-08
1.8480e+03, 2.4869e-08
1.8490e+03, 2.4831e-08
1.8500e+03, 2.4659e-08
1.8510e+03, 2.4363e-08
1.8520e+03, 2.4013e-08
1.8530e+03, 2.3878e-08
1.8540e+03, 2.3800e-08
1.8550e+03, 2.3507e-08
1.8560e+03, 2.3149e-08
1.8570e+03, 2.3088e-08
1.8580e+03, 2.2906e-08
1.8590e+03, 2.2688e-08
1.8600e+03, 2.2633e-08
1.8610e+03, 2.2497e-08
1.8620e+03, 2.2399e-08
1.8630e+03, 2.2172e-08
1.8640e+03, 2.2051e-08
1.8650e+03, 2.1729e-08
1.8660e+03, 2.1497e-08
1.8670e+03, 2.1129e-08
1.8680e+03, 2.1105e-08
1.8690e+03, 2.0980e-08
1.8700e+03, 2.0866e-08
1.8710e+03, 2.0645e-08
1.8720e+03, 2.0388e-08
1.8730e+03, 2.0241e-08
1.8740e+03, 2.0117e-08
1.8750e+03, 1.9932e-08
1.8760e+03, 1.9745e-08
1.8770e+03, 1.9681e-08
1.8780e+03, 1.9553e-08
1.8790e+03, 1.9258e-08
1.8800e+03, 1.9019e-08
1.8810e+03, 1.8862e-08
1.8820e+03, 1.8793e-08
1.8830e+03, 1.8732e-08
1.8840e+03, 1.8416e-08
1.8850e+03, 1.8277e-08
1.8860e+03, 1.7930e-08
1.8870e+03, 1.7829e-08
1.8880e+03, 1.7678e-08
1.8890e+03, 1.7609e-08
1.8900e+03, 1.7433e-08
1.8910e+03, 1.7256e-08
1.8920e+03, 1.7087e-08
1.8930e+03, 1.6997e-08
1.8940e+03, 1.6772e-08
1.8950e+03, 1.6596e-08
1.8960e+03, 1.6360e-08
1.8970e+03, 1.6303e-08
1.8980e+03, 1.6148e-08
1.8990e+03, 1.5900e-08
1.9000e+03, 1.5834e-08
1.9010e+03, 1.5689e-08
1.9020e+03, 1.5652e-08
1.9030e+03, 1.5504e-08
1.9040e+03, 1.5370e-08
1.9050e+03, 1.5314e-08
1.9060e+03, 1.5076e-08
1.9070e+03, 1.4953e-08
1.9080e+03, 1.4866e-08
1.9090e+03, 1.4819e-08
1.9100e+03, 1.4682e-08
1.9110e+03, 1.4648e-08
1.9120e+03, 1.4389e-08
1.9130e+03, 1.4257e-08
1.9140e+03, 1.4011e-08
1.9150e+03, 1.3951e-08
1.9160e+03, 1.3801e-08
1.9170e+03, 1.3675e-08
1.9180e+03, 1.3586e-08
1.9190e+03, 1.3530e-08
1.9200e+03, 1.3451e-08
1.9210e+03, 1.3273e-08
1.9220e+03, 1.3176e-08
1.9230e+03, 1.3133e-08
1.9240e+03, 1.2970e-08
1.9250e+03, 1.2806e-08
1.9260e+03, 1.2697e-08
1.9270e+03, 1.2646e-08
1.9280e+03, 1.2561e-08
1.9290e+03, 1.2493e-08
1.9300e+03, 1.2265e-08
1.9310e+03, 1.2082e-08
1.9320e+03, 1.1949e-08
1.9330e+03, 1.1830e-08
1.9340e+03, 1.1743e-08
1.9350e+03, 1.1656e-08
1.9360e+03, 1.1602e-08
1.9370e+03, 1.1557e-08
1.9380e+03, 1.1484e-08
1.9390e+03, 1.1383e-08
1.9400e+03, 1.1271e-08
1.9410e+03, 1.1237e-08
1.9420e+03, 1.1154e-08
1.9430e+03, 1.1032e-08
1.9440e+03, 1.0917e-08
1.9450e+03, 1.0847e-08
1.9460e+03, 1.0768e-08
1.9470e+03, 1.0606e-08
1.9480e+03, 1.0459e-08
1.9490e+03, 1.0411e-08
1.9500e+03, 1.0331e-08
1.9510e+03, 1.0187e-08
1.9520e+03, 1.0052e-08
1.9530e+03, 1.0040e-08
1.9540e+03, 9.9313e-09
1.9550e+03, 9.8643e-09
1.9560e+03, 9.8405e-09
1.9570e+03, 9.7667e-09
1.9580e+03, 9.6616e-09
1.9590e+03, 9.6170e-09
1.9600e+03, 9.5378e-09
1.9610e+03, 9.4513e-09
1.9620e+03, 9.4001e-09
1.9630e+03, 9.2720e-09
1.9640e+03, 9.1527e-09
1.9650e+03, 9.0860e-09
1.9660e+03, 8.9834e-09
1.9670e+03, 8.8792e-09
1.9680e+03, 8.8279e-09
1.9690e+03, 8.7479e-09
1.9700e+03, 8.7214e-09
1.9710e+03, 8.6844e-09
1.9720e+03, 8.6207e-09
1.9730e+03, 8.5956e-09
1.9740e+03, 8.4550e-09
1.9750e+03, 8.4278e-09
1.9760e+03, 8.4150e-09
1.9770e+03, 8.2915e-09
1.9780e+03, 8.2483e-09
1.9790e+03, 8.1780e-09
1.9800e+03, 8.0745e-09
1.9810e+03, 8.0085e-09
1.9820e+03, 7.8813e-09
1.9830e+03, 7.8354e-09
1.9840e+03, 7.8190e-09
1.9850e+03, 7.7719e-09
1.9860e+03, 7.6577e-09
1.9870e+03, 7.5343e-09
1.9880e+03, 7.4960e-09
1.9890e+03, 7.4315e-09
1.9900e+03, 7.4139e-09
1.9910e+03, 7.3053e-09
1.9920e+03, 7.2838e-09
1.9930e+03, 7.2388e-09
1.9940e+03, 7.1771e-09
1.9950e+03, 7.0877e-09
1.9960e+03, 7.0563e-09
1.9970e+03, 6.9168e-09
1.9980e+03, 6.8806e-09
1.9990e+03, 6.8275e-09
2.0000e+03, 6.7477e-09
2.0010e+03, 6.7325e-09
2.0020e+03, 6.7126e-09
2.0030e+03, 6.6181e-09
2.0040e+03, 6.5800e-09
2.0050e+03, 6.5453e-09
2.0060e+03, 6.4890e-09
2.0070e+03, 6.4318e-09
2.0080e+03, 6.3600e-09
2.0090e+03, 6.3278e-09
2.0100e+03, 6.2705e-09
2.0110e+03, 6.1857e-09
2.0120e+03, 6.1475e-09
2.0130e+03, 6.1400e-09
2.0140e+03, 6.1123e-09
2.0150e+03, 6.0622e-09
2.0160e+03, 5.9990e-09
2.0170e+03, 5.9250e-09
2.0180e+03, 5.8867e-09
2.0190e+03, 5.8728e-09
2.0200e+03, 5.7668e-09
2.0210e+03, 5.7561e-09
2.0220e+03, 5.6926e-09
2.0230e+03, 5.6558e-09
2.0240e+03, 5.5775e-09
2.0250e+03, 5.5372e-09
2.0260e+03, 5.5138e-09
2.0270e+03, 5.4625e-09
2.0280e+03, 5.4396e-09
2.0290e+03, 5.3838e-09
2.0300e+03, 5.3317e-09
2.0310e+03, 5.3134e-09
2.0320e+03, 5.2524e-09
2.0330e+03, 5.2483e-09
2.0340e+03, 5.1942e-09
2.0350e+03, 5.1408e-09
2.0360e+03, 5.1154e-09
2.0370e+03, 5.0747e-09
2.0380e+03, 5.0138e-09
2.0390e+03, 5.0053e-09
2.0400e+03, 4.9374e-09
2.0410e+03, 4.9018e-09
2.0420e+03, 4.8771e-09
2.0430e+03, 4.8395e-09
2.0440e+03, 4.8016e-09
2.0450e+03, 4.7723e-09
2.0460e+03, 4.7400e-09
2.0470e+03, 4.7242e-09
2.0480e+03, 4.6460e-09
2.0490e+03, 4.6136e-09
2.0500e+03, 4.5955e-09
2.0510e+03, 4.5465e-09
2.0520e+03, 4.5170e-09
2.0530e+03, 4.4874e-09
2.0540e+03, 4.4543e-09
2.0550e+03, 4.4236e-09
2.0560e+03, 4.3601e-09
2.0570e+03, 4.3043e-09
2.0580e+03, 4.2971e-09
2.0590e+03, 4.2823e-09
2.0600e+03, 4.2643e-09
2.0610e+03, 4.2337e-09
2.0620e+03, 4.1911e-09
2.0630e+03, 4.1242e-09
2.0640e+03, 4.1216e-09
2.0650e+03, 4.0983e-09
2.0660e+03, 4.0831e-09
2.0670e+03, 4.0038e-09
2.0680e+03, 3.9989e-09
2.0690e+03, 3.9659e-09
2.0700e+03, 3.9267e-09
2.0710e+03, 3.9048e-09
2.0720e+03, 3.8681e-09
2.0730e+03, 3.8556e-09
2.0740e+03, 3.8415e-09
2.0750e+03, 3.8014e-09
2.0760e+03, 3.7428e-09
2.0770e+03, 3.7086e-09
2.0780e+03, 3.6647e-09
2.0790e+03, 3.6248e-09
2.0800e+03, 3.6208e-09
2.0810e+03, 3.5844e-09
2.0820e+03, 3.5769e-09
2.0830e+03, 3.5324e-09
2.0840e+03, 3.5014e-09
2.0850e+03, 3.4825e-09
2.0860e+03, 3.4477e-09
2.0870e+03, 3.4050e-09
2.0880e+03, 3.3967e-09
2.0890e+03, 3.3573e-09
2.0900e+03, 3.3462e-09
2.0910e+03, 3.3200e-09
2.0920e+03, 3.2753e-09
2.0930e+03, 3.2554e-09
2.0940e+03, 3.2474e-09
2.0950e+03, 3.1989e-09
2.0960e+03, 3.1770e-09
2.0970e+03, 3.1627e-09
2.0980e+03, 3.1354e-09
2.0990e+03, 3.1070e-09
2.1000e+03, 3.0919e-09
2.1010e+03, 3.0705e-09
2.1020e+03, 3.0430e-09
2.1030e+03, 3.0209e-09
2.1040e+03, 2.9988e-09
2.1050e+03, 2.9776e-09
2.1060e+03, 2.9566e-09
2.1070e+03, 2.9329e-09
2.1080e+03, 2.9014e-09
2.1090e+03, 2.8669e-09
2.1100e+03, 2.8495e-09
2.1110e+03, 2.8471e-09
2.1120e+03, 2.7960e-09
2.1130e+03, 2.7835e-09
2.1140e+03, 2.7577e-09
2.1150e+03, 2.7409e-09
2.1160e+03, 2.7349e-09
2.1170e+03, 2.7057e-09
2.1180e+03, 2.6694e-09
2.1190e+03, 2.6538e-09
2.1200e+03, 2.6466e-09
2.1210e+03, 2.6251e-09
2.1220e+03, 2.6050e-09
2.1230e+03, 2.5863e-09
2.1240e+03, 2.5787e-09
2.1250e+03, 2.5407e-09
2.1260e+03, 2.5046e-09
2.1270e+03, 2.4866e-09
2.1280e+03, 2.4737e-09
2.1290e+03, 2.4492e-09
2.1300e+03, 2.4172e-09
2.1310e+03, 2.4010e-09
2.1320e+03, 2.3624e-09
2.1330e+03, 2.3571e-09
2.1340e+03, 2.3428e-09
2.1350e+03, 2.3357e-09
2.1360e+03, 2.3107e-09
2.1370e+03, 2.2911e-09
2.1380e+03, 2.2863e-09
2.1390e+03, 2.2481e-09
2.1400e+03, 2.2140e-09
2.1410e+03, 2.1940e-09
2.1420e+03, 2.1929e-09
2.1430e+03, 2.1698e-09
2.1440e+03, 2.1652e-09
2.1450e+03, 2.1379e-09
2.1460e+03, 2.1250e-09
2.1470e+03, 2.1061e-09
2.1480e+03, 2.0912e-09
2.1490e+03, 2.0866e-09
2.1500e+03, 2.0671e-09
2.1510e+03, 2.0433e-09
2.1520e+03, 2.0243e-09
2.1530e+03, 2.0062e-09
2.1540e+03, 1.9820e-09
2.1550e+03, 1.9625e-09
2.1560e+03, 1.9565e-09
2.1570e+03, 1.9411e-09
2.1580e+03, 1.9219e-09
2.1590e+03, 1.9082e-09
2.1600e+03, 1.8700e-09
2.1610e+03, 1.8681e-09
2.1620e+03, 1.8495e-09
2.1630e+03, 1.8349e-09
2.1640e+03, 1.8292e-09
2.1650e+03, 1.8152e-09
2.1660e+03, 1.7969e-09
2.1670e+03, 1.7861e-09
2.1680e+03, 1.7654e-09
2.1690e+03, 1.7573e-09
2.1700e+03, 1.7355e-09
2.1710e+03, 1.7239e-09
2.1720e+03, 1.7141e-09
2.1730e+03, 1.6993e-09
2.1740e+03, 1.6876e-09
2.1750e+03, 1.6710e-09
2.1760e+03, 1.6584e-09
2.1770e+03, 1.6425e-09
2.1780e+03, 1.6204e-09
2.1790e+03, 1.6138e-09
2.1800e+03, 1.6099e-09
2.1810e+03, 1.5932e-09
2.1820e+03, 1.5689e-09
2.1830e+03, 1.5580e-09
2.1840e+03, 1.5465e-09
2.1850e+03, 1.5220e-09
2.1860e+03, 1.5167e-09
2.1870e+03, 1.5107e-09
2.1880e+03, 1.4832e-09
2.1890e+03, 1.4644e-09
2.1900e+03, 1.4567e-09
2.1910e+03, 1.4476e-09
2.1920e+03, 1.4392e-09
2.1930e+03, 1.4337e-09
2.1940e+03, 1.4278e-09
2.1950e+03, 1.4202e-09
2.1960e+03, 1.4098e-09
2.1970e+03, 1.3938e-09
2.1980e+03, 1.3761e-09
2.1990e+03, 1.3681e-09
2.2000e+03, 1.3476e-09
2.2010e+03, 1.3394e-09
2.2020e+03, 1.3297e-09
2.2030e+03, 1.3210e-09
2.2040e+03, 1.3119e-09
2.2050e+03, 1.2956e-09
2.2060e+03, 1.2920e-09
2.2070e+03, 1.2788e-09
2.2080e+03, 1.2651e-09
2.2090e+03, 1.2482e-09
2.2100e+03, 1.2335e-09
2.2110e+03, 1.2249e-09
2.2120e+03, 1.2119e-09
2.2130e+03, 1.2055e-09
2.2140e+03, 1.2010e-09
2.2150e+03, 1.1871e-09
2.2160e+03, 1.1770e-09
2.2170e+03, 1.1681e-09
2.2180e+03, 1.1569e-09
2.2190e+03, 1.1482e-09
2.2200e+03, 1.1383e-09
2.2210e+03, 1.1180e-09
2.2220e+03, 1.1170e-09
2.2230e+03, 1.1071e-09
2.2240e+03, 1.0975e-09
2.2250e+03, 1.0806e-09
2.2260e+03, 1.0787e-09
2.2270e+03, 1.0718e-09
2.2280e+03, 1.0629e-09
2.2290e+03, 1.0558e-09
2.2300e+03, 1.0354e-09
2.2310e+03, 1.0266e-09
2.2320e+03, 1.0158e-09
2.2330e+03, 1.0048e-09
2.2340e+03, 1.0023e-09
2.2350e+03, 9.8625e-10
2.2360e+03, 9.7506e-10
2.2370e+03, 9.7230e-10
2.2380e+03, 9.6324e-10
2.2390e+03, 9.5344e-10
2.2400e+03, 9.4855e-10
2.2410e+03, 9.4032e-10
2.2420e+03, 9.3280e-10
2.2430e+03, 9.1926e-10
2.2440e+03, 9.1286e-10
2.2450e+03, 9.0998e-10
2.2460e+03, 8.9984e-10
2.2470e+03, 8.9194e-10
2.2480e+03, 8.8786e-10
2.2490e+03, 8.7855e-10
2.2500e+03, 8.7139e-10
2.2510e+03, 8.6196e-10
2.2520e+03, 8.5367e-10
2.2530e+03, 8.4496e-10
2.2540e+03, 8.4377e-10
2.2550e+03, 8.3571e-10
2.2560e+03, 8.3156e-10
2.2570e+03, 8.2700e-10
2.2580e+03, 8.1576e-10
2.2590e+03, 8.1471e-10
2.2600e+03, 8.0149e-10
2.2610e+03, 7.9650e-10
2.2620e+03, 7.8839e-10
2.2630e+03, 7.8326e-10
2.2640e+03, 7.7205e-10
2.2650e+03, 7.7114e-10
2.2660e+03, 7.6357e-10
2.2670e+03, 7.5475e-10
2.2680e+03, 7.4932e-10
2.2690e+03, 7.4588e-10
2.2700e+03, 7.3798e-10
2.2710e+03, 7.3510e-10
2.2720e+03, 7.2742e-10
2.2730e+03, 7.2321e-10
2.2740e+03, 7.1330e-10
2.2750e+03, 7.0973e-10
2.2760e+03, 7.0152e-10
2.2770e+03, 6.9822e-10
2.2780e+03, 6.9229e-10
2.2790e+03, 6.7755e-10
2.2800e+03, 6.7178e-10
2.2810e+03, 6.6591e-10
2.2820e+03, 6.6520e-10
2.2830e+03, 6.5918e-10
2.2840e+03, 6.5667e-10
2.2850e+03, 6.4708e-10
2.2860e+03, 6.4312e-10
2.2870e+03, 6.3388e-10
2.2880e+03, 6.3202e-10
2.2890e+03, 6.2015e-10
2.2900e+03, 6.1626e-10
2.2910e+03, 6.1166e-10
2.2920e+03, 6.0916e-10
2.2930e+03, 5.9820e-10
2.2940e+03, 5.9482e-10
2.2950e+03, 5.8413e-10
2.2960e+03, 5.7934e-10
2.2970e+03, 5.7138e-10
2.2980e+03, 5.6878e-10
2.2990e+03, 5.6857e-10
2.3000e+03, 5.6506e-10
2.3010e+03, 5.5988e-10
2.3020e+03, 5.5343e-10
2.3030e+03, 5.4773e-10
2.3040e+03, 5.4353e-10
2.3050e+03, 5.4170e-10
2.3060e+03, 5.3261e-10
2.3070e+03, 5.2855e-10
2.3080e+03, 5.2482e-10
2.3090e+03, 5.2100e-10
2.3100e+03, 5.1715e-10
2.3110e+03, 5.1322e-10
2.3120e+03, 5.0987e-10
2.3130e+03, 5.0358e-10
2.3140e+03, 4.9763e-10
2.3150e+03, 4.9163e-10
2.3160e+03, 4.9039e-10
2.3170e+03, 4.8164e-10
2.3180e+03, 4.7917e-10
2.3190e+03, 4.7527e-10
2.3200e+03, 4.6965e-10
2.3210e+03, 4.6837e-10
2.3220e+03, 4.6120e-10
2.3230e+03, 4.6019e-10
2.3240e+03, 4.5537e-10
2.3250e+03, 4.5198e-10
2.3260e+03, 4.4443e-10
2.3270e+03, 4.4009e-10
2.3280e+03, 4.3783e-10
2.3290e+03, 4.3498e-10
2.3300e+03, 4.2814e-10
2.3310e+03, 4.2352e-10
2.3320e+03, 4.2097e-10
2.3330e+03, 4.1572e-10
2.3340e+03, 4.1338e-10
2.3350e+03, 4.0912e-10
2.3360e+03, 4.0636e-10
2.3370e+03, 4.0347e-10
2.3380e+03, 3.9903e-10
2.3390e+03, 3.9684e-10
2.3400e+03, 3.8919e-10
2.3410e+03, 3.8678e-10
2.3420e+03, 3.8336e-10
2.3430e+03, 3.8110e-10
2.3440e+03, 3.7692e-10
2.3450e+03, 3.7480e-10
2.3460e+03, 3.7211e-10
2.3470e+03, 3.6887e-10
2.3480e+03, 3.6178e-10
2.3490e+03, 3.6147e-10
2.3500e+03, 3.5831e-10
2.3510e+03, 3.5391e-10
2.3520e+03, 3.5043e-10
2.3530e+03, 3.4897e-10
2.3540e+03, 3.4620e-10
2.3550e+03, 3.4114e-10
2.3560e+03, 3.3870e-10
2.3570e+03, 3.3632e-10
2.3580e+03, 3.3270e-10
2.3590e+03, 3.3045e-10
2.3600e+03, 3.2680e-10
2.3610e+03, 3.2378e-10
2.3620e+03, 3.2171e-10
2.3630e+03, 3.1927e-10
2.3640e+03, 3.1791e-10
2.3650e+03, 3.1273e-10
2.3660e+03, 3.1151e-10
2.3670e+03, 3.0705e-10
2.3680e+03, 3.0549e-10
2.3690e+03, 3.0219e-10
2.3700e+03, 2.9919e-10
2.3710e+03, 2.9637e-10
2.3720e+03, 2.9393e-10
2.3730e+03, 2.8824e-10
2.3740e+03, 2.8753e-10
2.3750e+03, 2.8367e-10
2.3760e+03, 2.8200e-10
2.3770e+03, 2.7695e-10
2.3780e+03, 2.7292e-10
2.3790e+03, 2.7100e-10
2.3800e+03, 2.7010e-10
2.3810e+03, 2.6764e-10
2.3820e+03, 2.6569e-10
2.3830e+03, 2.6343e-10
2.3840e+03, 2.6239e-10
2.3850e+03, 2.6054e-10
2.3860e+03, 2.5816e-10
2.3870e+03, 2.5441e-10
2.3880e+03, 2.5117e-10
2.3890e+03, 2.5025e-10
2.3900e+03, 2.4713e-10
2.3910e+03, 2.4492e-10
2.3920e+03, 2.4219e-10
2.3930e+03, 2.4071e-10
2.3940e+03, 2.3888e-10
2.3950e+03, 2.3799e-10
2.3960e+03, 2.3673e-10
2.3970e+03, 2.3171e-10
2.3980e+03, 2.3092e-10
2.3990e+03, 2.2904e-10
2.4000e+03, 2.2700e-10
2.4010e+03, 2.2508e-10
2.4020e+03, 2.2151e-10
2.4030e+03, 2.2052e-10
2.4040e+03, 2.1835e-10
2.4050e+03, 2.1686e-10
2.4060e+03, 2.1511e-10
2.4070e+03, 2.1217e-10
2.4080e+03, 2.1152e-10
2.4090e+03, 2.0902e-10
2.4100e+03, 2.0722e-10
2.4110e+03, 2.0571e-10
2.4120e+03, 2.0309e-10
2.4130e+03, 2.0196e-10
2.4140e+03, 2.0052e-10
2.4150e+03, 1.9933e-10
2.4160e+03, 1.9685e-10
2.4170e+03, 1.9522e-10
2.4180e+03, 1.9314e-10
2.4190e+03, 1.9178e-10
2.4200e+03, 1.9100e-10
2.4210e+03, 1.8746e-10
2.4220e+03, 1.8660e-10
2.4230e+03, 1.8623e-10
2.4240e+03, 1.8263e-10
2.4250e+03, 1.8118e-10
2.4260e+03, 1.7932e-10
2.4270e+03, 1.7882e-10
2.4280e+03, 1.7704e-10
2.4290e+03, 1.7489e-10
2.4300e+03, 1.7431e-10
2.4310e+03, 1.7336e-10
2.4320e+03, 1.7086e-10
2.4330e+03, 1.7051e-10
2.4340e+03, 1.6778e-10
2.4350e+03, 1.6704e-10
2.4360e+03, 1.6490e-10
2.4370e+03, 1.6258e-10
2.4380e+03, 1.6201e-10
2.4390e+03, 1.6041e-10
2.4400e+03, 1.5843e-10
2.4410e+03, 1.5638e-10
2.4420e+03, 1.5555e-10
2.4430e+03, 1.5492e-10
2.4440e+03, 1.5414e-10
2.4450e+03, 1.5318e-10
2.4460e+03, 1.5155e-10
2.4470e+03, 1.5116e-10
2.4480e+03, 1.5039e-10
2.4490e+03, 1.5029e-10
2.4500e+03, 1.4699e-10
2.4510e+03, 1.4470e-10
2.4520e+03, 1.4331e-10
2.4530e+03, 1.4299e-10
2.4540e+03, 1.4206e-10
2.4550e+03, 1.4103e-10
2.4560e+03, 1.3958e-10
2.4570e+03, 1.3748e-10
2.4580e+03, 1.3593e-10
2.4590e+03, 1.3546e-10
2.4600e+03, 1.3341e-10
2.4610e+03, 1.3217e-10
2.4620e+03, 1.3135e-10
2.4630e+03, 1.3106e-10
2.4640e+03, 1.3050e-10
2.4650e+03, 1.2901e-10
2.4660e+03, 1.2869e-10
2.4670e+03, 1.2725e-10
2.4680e+03, 1.2556e-10
2.4690e+03, 1.2467e-10
2.4700e+03, 1.2239e-10
2.4710e+03, 1.2223e-10
2.4720e+03, 1.2123e-10
2.4730e+03, 1.2016e-10
2.4740e+03, 1.1870e-10
2.4750e+03, 1.1742e-10
2.4760e+03, 1.1643e-10
2.4770e+03, 1.1480e-10
2.4780e+03, 1.1370e-10
2.4790e+03, 1.1335e-10
2.4800e+03, 1.1189e-10
2.4810e+03, 1.1132e-10
2.4820e+03, 1.1005e-10
2.4830e+03, 1.0877e-10
2.4840e+03, 1.0830e-10
2.4850e+03, 1.0692e-10
2.4860e+03, 1.0618e-10
2.4870e+03, 1.0531e-10
2.4880e+03, 1.0510e-10
2.4890e+03, 1.0442e-10
2.4900e+03, 1.0360e-10
2.4910e+03, 1.0203e-10
2.4920e+03, 1.0190e-10
2.4930e+03, 1.0106e-10
2.4940e+03, 9.9867e-11
2.4950e+03, 9.8219e-11
2.4960e+03, 9.7628e-11
2.4970e+03, 9.6381e-11
2.4980e+03, 9.5517e-11
2.4990e+03, 9.4940e-11
2.5000e+03, 9.4473e-11
2.5010e+03, 9.3991e-11
2.5020e+03, 9.3441e-11
2.5030e+03, 9.2866e-11
2.5040e+03, 9.1656e-11
2.5050e+03, 8.9791e-11
2.5060e+03, 8.8774e-11
2.5070e+03, 8.7865e-11
2.5080e+03, 8.7696e-11
2.5090e+03, 8.7206e-11
2.5100e+03, 8.7053e-11
2.5110e+03, 8.5576e-11
2.5120e+03, 8.4432e-11
2.5130e+03, 8.3988e-11
2.5140e+03, 8.2814e-11
2.5150e+03, 8.1930e-11
2.5160e+03, 8.1306e-11
2.5170e+03, 8.0307e-11
2.5180e+03, 8.0280e-11
2.5190e+03, 7.9154e-11
2.5200e+03, 7.8725e-11
2.5210e+03, 7.7909e-11
2.5220e+03, 7.7457e-11
2.5230e+03, 7.6840e-11
2.5240e+03, 7.6067e-11
2.5250e+03, 7.5214e-11
2.5260e+03, 7.5023e-11
2.5270e+03, 7.4357e-11
2.5280e+03, 7.3140e-11
2.5290e+03, 7.1958e-11
2.5300e+03, 7.1491e-11
2.5310e+03, 7.1280e-11
2.5320e+03, 7.0759e-11
2.5330e+03, 6.9708e-11
2.5340e+03, 6.9395e-11
2.5350e+03, 6.8560e-11
2.5360e+03, 6.8010e-11
2.5370e+03, 6.7065e-11
2.5380e+03, 6.6906e-11
2.5390e+03, 6.5747e-11
2.5400e+03, 6.5200e-11
2.5410e+03, 6.4630e-11
2.5420e+03, 6.4120e-11
2.5430e+03, 6.3501e-11
2.5440e+03, 6.3260e-11
2.5450e+03, 6.2897e-11
2.5460e+03, 6.2155e-11
2.5470e+03, 6.1834e-11
2.5480e+03, 6.1238e-11
2.5490e+03, 6.0503e-11
2.5500e+03, 6.0159e-11
2.5510e+03, 5.9267e-11
2.5520e+03, 5.8929e-11
2.5530e+03, 5.8733e-11
2.5540e+03, 5.7592e-11
2.5550e+03, 5.7198e-11
2.5560e+03, 5.6908e-11
2.5570e+03, 5.6349e-11
2.5580e+03, 5.6047e-11
2.5590e+03, 5.5804e-11
2.5600e+03, 5.5418e-11
2.5610e+03, 5.5194e-11
2.5620e+03, 5.4237e-11
2.5630e+03, 5.4075e-11
2.5640e+03, 5.3544e-11
2.5650e+03, 5.2875e-11
2.5660e+03, 5.2265e-11
2.5670e+03, 5.1921e-11
2.5680e+03, 5.1716e-11
2.5690e+03, 5.1040e-11
2.5700e+03, 5.0859e-11
2.5710e+03, 5.0343e-11
2.5720e+03, 4.9901e-11
2.5730e+03, 4.8993e-11
2.5740e+03, 4.8806e-11
2.5750e+03, 4.8370e-11
2.5760e+03, 4.8138e-11
2.5770e+03, 4.7444e-11
2.5780e+03, 4.7152e-11
2.5790e+03, 4.6611e-11
2.5800e+03, 4.6063e-11
2.5810e+03, 4.6039e-11
2.5820e+03, 4.5612e-11
2.5830e+03, 4.4742e-11
2.5840e+03, 4.4489e-11
2.5850e+03, 4.3875e-11
2.5860e+03, 4.3762e-11
2.5870e+03, 4.3180e-11
2.5880e+03, 4.2587e-11
2.5890e+03, 4.2412e-11
2.5900e+03, 4.2074e-11
2.5910e+03, 4.1657e-11
2.5920e+03, 4.1428e-11
2.5930e+03, 4.1111e-11
2.5940e+03, 4.0529e-11
2.5950e+03, 4.0005e-11
2.5960e+03, 3.9683e-11
2.5970e+03, 3.9422e-11
2.5980e+03, 3.9158e-11
2.5990e+03, 3.8712e-11
2.6000e+03, 3.8524e-11
2.6010e+03, 3.8265e-11
2.6020e+03, 3.7844e-11
2.6030e+03, 3.7419e-11
2.6040e+03, 3.7049e-11
2.6050e+03, 3.6588e-11
2.6060e+03, 3.6373e-11
2.6070e+03, 3.6158e-11
2.6080e+03, 3.6031e-11
2.6090e+03, 3.5661e-11
2.6100e+03, 3.5502e-11
2.6110e+03, 3.5317e-11
2.6120e+03, 3.4787e-11
2.6130e+03, 3.4742e-11
2.6140e+03, 3.4315e-11
2.6150e+03, 3.3536e-11
2.6160e+03, 3.3492e-11
2.6170e+03, 3.3205e-11
2.6180e+03, 3.2938e-11
2.6190e+03, 3.2808e-11
2.6200e+03, 3.2540e-11
2.6210e+03, 3.2313e-11
2.6220e+03, 3.1846e-11
2.6230e+03, 3.1418e-11
2.6240e+03, 3.1226e-11
2.6250e+03, 3.0953e-11
2.6260e+03, 3.0906e-11
2.6270e+03, 3.0691e-11
2.6280e+03, 3.0486e-11
2.6290e+03, 3.0034e-11
2.6300e+03, 2.9704e-11
2.6310e+03, 2.9340e-11
2.6320e+03, 2.8983e-11
2.6330e+03, 2.8810e-11
2.6340e+03, 2.8611e-11
2.6350e+03, 2.8217e-11
2.6360e+03, 2.8040e-11
2.6370e+03, 2.7581e-11
2.6380e+03, 2.7483e-11
2.6390e+03, 2.6918e-11
2.6400e+03, 2.6792e-11
2.6410e+03, 2.6737e-11
2.6420e+03, 2.6622e-11
2.6430e+03, 2.6404e-11
2.6440e+03, 2.6155e-11
2.6450e+03, 2.5668e-11
2.6460e+03, 2.5425e-11
2.6470e+03, 2.5354e-11
2.6480e+03, 2.5226e-11
2.6490e+03, 2.4610e-11
2.6500e+03, 2.4518e-11
2.6510e+03, 2.4330e-11
2.6520e+03, 2.4175e-11
2.6530e+03, 2.4008e-11
2.6540e+03, 2.3859e-11
2.6550e+03, 2.3459e-11
2.6560e+03, 2.3213e-11
2.6570e+03, 2.3081e-11
2.6580e+03, 2.2839e-11
2.6590e+03, 2.2433e-11
2.6600e+03, 2.2366e-11
2.6610e+03, 2.2111e-11
2.6620e+03, 2.2014e-11
2.6630e+03, 2.1804e-11
2.6640e+03, 2.1661e-11
2.6650e+03, 2.1417e-11
2.6660e+03, 2.1172e-11
2.6670e+03, 2.0935e-11
2.6680e+03, 2.0815e-11
2.6690e+03, 2.0607e-11
2.6700e+03, 2.0493e-11
2.6710e+03, 2.0330e-11
2.6720e+03, 2.0200e-11
2.6730e+03, 1.9998e-11
2.6740e+03, 1.9787e-11
2.6750e+03, 1.9527e-11
2.6760e+03, 1.9356e-11
2.6770e+03, 1.9307e-11
2.6780e+03, 1.9110e-11
2.6790e+03, 1.8838e-11
2.6800e+03, 1.8809e-11
2.6810e+03, 1.8682e-11
2.6820e+03, 1.8328e-11
2.6830e+03, 1.8223e-11
2.6840e+03, 1.8010e-11
2.6850e+03, 1.7723e-11
2.6860e+03, 1.7684e-11
2.6870e+03, 1.7403e-11
2.6880e+03, 1.7316e-11
2.6890e+03, 1.7141e-11
2.6900e+03, 1.6876e-11
2.6910e+03, 1.6789e-11
2.6920e+03, 1.6598e-11
2.6930e+03, 1.6526e-11
2.6940e+03, 1.6217e-11
2.6950e+03, 1.6032e-11
2.6960e+03, 1.6000e-11
2.6970e+03, 1.5883e-11
2.6980e+03, 1.5735e-11
2.6990e+03, 1.5656e-11
2.7000e+03, 1.5441e-11
2.7010e+03, 1.5369e-11
2.7020e+03, 1.5113e-11
2.7030e+03, 1.5056e-11
2.7040e+03, 1.4835e-11
2.7050e+03, 1.4792e-11
2.7060e+03, 1.4569e-11
2.7070e+03, 1.4443e-11
2.7080e+03, 1.4279e-11
2.7090e+03, 1.4166e-11
2.7100e+03, 1.3966e-11
2.7110e+03, 1.3936e-11
2.7120e+03, 1.3872e-11
2.7130e+03, 1.3823e-11
2.7140e+03, 1.3571e-11
2.7150e+03, 1.3527e-11
2.7160e+03, 1.3373e-11
2.7170e+03, 1.3196e-11
2.7180e+03, 1.3069e-11
2.7190e+03, 1.3014e-11
2.7200e+03, 1.2803e-11
2.7210e+03, 1.2745e-11
2.7220e+03, 1.2693e-11
2.7230e+03, 1.2550e-11
2.7240e+03, 1.2501e-11
2.7250e+03, 1.2358e-11
2.7260e+03, 1.2295e-11
2.7270e+03, 1.2073e-11
2.7280e+03, 1.1935e-11
2.7290e+03, 1.1829e-11
2.7300e+03, 1.1610e-11
2.7310e+03, 1.1583e-11
2.7320e+03, 1.1383e-11
2.7330e+03, 1.1316e-11
2.7340e+03, 1.1201e-11
2.7350e+03, 1.1117e-11
2.7360e+03, 1.0899e-11
2.7370e+03, 1.0879e-11
2.7380e+03, 1.0811e-11
2.7390e+03, 1.0789e-11
2.7400e+03, 1.0596e-11
2.7410e+03, 1.0473e-11
2.7420e+03, 1.0307e-11
2.7430e+03, 1.0270e-11
2.7440e+03, 1.0122e-11
2.7450e+03, 1.0088e-11
2.7460e+03, 9.9975e-12
2.7470e+03, 9.8805e-12
2.7480e+03, 9.7552e-12
2.7490e+03, 9.6175e-12
2.7500e+03, 9.5898e-12
2.7510e+03, 9.5163e-12
2.7520e+03, 9.4443e-12
2.7530e+03, 9.3493e-12
2.7540e+03, 9.2262e-12
2.7550e+03, 9.1514e-12
2.7560e+03, 9.1404e-12
2.7570e+03, 9.0543e-12
2.7580e+03, 8.9359e-12
2.7590e+03, 8.8504e-12
2.7600e+03, 8.7920e-12
2.7610e+03, 8.5950e-12
2.7620e+03, 8.5670e-12
2.7630e+03, 8.5182e-12
2.7640e+03, 8.3692e-12
2.7650e+03, 8.2896e-12
2.7660e+03, 8.2700e-12
2.7670e+03, 8.1761e-12
2.7680e+03, 8.1395e-12
2.7690e+03, 7.9832e-12
2.7700e+03, 7.9659e-12
2.7710e+03, 7.8921e-12
2.7720e+03, 7.8249e-12
2.7730e+03, 7.7778e-12
2.7740e+03, 7.6875e-12
2.7750e+03, 7.6265e-12
2.7760e+03, 7.5500e-12
2.7770e+03, 7.4768e-12
2.7780e+03, 7.4444e-12
2.7790e+03, 7.3319e-12
2.7800e+03, 7.2540e-12
2.7810e+03, 7.1946e-12
2.7820e+03, 7.1172e-12
2.7830e+03, 7.0587e-12
2.7840e+03, 6.9782e-12
2.7850e+03, 6.8872e-12
2.7860e+03, 6.8563e-12
2.7870e+03, 6.8121e-12
2.7880e+03, 6.7875e-12
2.7890e+03, 6.6783e-12
2.7900e+03, 6.5815e-12
2.7910e+03, 6.5080e-12
2.7920e+03, 6.4837e-12
2.7930e+03, 6.4698e-12
2.7940e+03, 6.3632e-12
2.7950e+03, 6.3221e-12
2.7960e+03, 6.3044e-12
2.7970e+03, 6.1885e-12
2.7980e+03, 6.0930e-12
2.7990e+03, 6.0783e-12
2.8000e+03, 5.9605e-12
2.8010e+03, 5.8828e-12
2.8020e+03, 5.8650e-12
2.8030e+03, 5.8496e-12
2.8040e+03, 5.8176e-12
2.8050e+03, 5.7452e-12
2.8060e+03, 5.6705e-12
2.8070e+03, 5.6417e-12
2.8080e+03, 5.5807e-12
2.8090e+03, 5.5325e-12
2.8100e+03, 5.5258e-12
2.8110e+03, 5.4760e-12
2.8120e+03, 5.3430e-12
2.8130e+03, 5.2608e-12
2.8140e+03, 5.2376e-12
2.8150e+03, 5.1622e-12
2.8160e+03, 5.1487e-12
2.8170e+03, 5.0862e-12
2.8180e+03, 5.0499e-12
2.8190e+03, 4.9844e-12
2.8200e+03, 4.8980e-12
2.8210e+03, 4.8682e-12
2.8220e+03, 4.8247e-12
2.8230e+03, 4.7724e-12
2.8240e+03, 4.7328e-12
2.8250e+03, 4.6752e-12
2.8260e+03, 4.6445e-12
2.8270e+03, 4.6201e-12
2.8280e+03, 4.6044e-12
2.8290e+03, 4.5151e-12
2.8300e+03, 4.4974e-12
2.8310e+03, 4.3914e-12
2.8320e+03, 4.3736e-12
2.8330e+03, 4.3247e-12
2.8340e+03, 4.3134e-12
2.8350e+03, 4.2664e-12
2.8360e+03, 4.2120e-12
2.8370e+03, 4.1914e-12
2.8380e+03, 4.1686e-12
2.8390e+03, 4.1038e-12
2.8400e+03, 4.0710e-12
2.8410e+03, 4.0592e-12
2.8420e+03, 3.9741e-12
2.8430e+03, 3.9248e-12
2.8440e+03, 3.8719e-12
2.8450e+03, 3.8616e-12
2.8460e+03, 3.8228e-12
2.8470e+03, 3.7578e-12
2.8480e+03, 3.7194e-12
2.8490e+03, 3.6835e-12
2.8500e+03, 3.6592e-12
2.8510e+03, 3.6281e-12
2.8520e+03, 3.6078e-12
2.8530e+03, 3.5739e-12
2.8540e+03, 3.5284e-12
2.8550e+03, 3.5239e-12
2.8560e+03, 3.4862e-12
2.8570e+03, 3.4432e-12
2.8580e+03, 3.4076e-12
2.8590e+03, 3.3823e-12
2.8600e+03, 3.3712e-12
2.8610e+03, 3.3193e-12
2.8620e+03, 3.2677e-12
2.8630e+03, 3.2369e-12
2.8640e+03, 3.1865e-12
2.8650e+03, 3.1632e-12
2.8660e+03, 3.1467e-12
2.8670e+03, 3.1176e-12
2.8680e+03, 3.0955e-12
2.8690e+03, 3.0369e-12
2.8700e+03, 3.0247e-12
2.8710e+03, 2.9561e-12
2.8720e+03, 2.9408e-12
2.8730e+03, 2.9043e-12
2.8740e+03, 2.8432e-12
2.8750e+03, 2.8408e-12
2.8760e+03, 2.8010e-12
2.8770e+03, 2.7815e-12
2.8780e+03, 2.7745e-12
2.8790e+03, 2.7282e-12
2.8800e+03, 2.7049e-12
2.8810e+03, 2.6844e-12
2.8820e+03, 2.6587e-12
2.8830e+03, 2.6504e-12
2.8840e+03, 2.6023e-12
2.8850e+03, 2.5996e-12
2.8860e+03, 2.5591e-12
2.8870e+03, 2.5308e-12
2.8880e+03, 2.5222e-12
2.8890e+03, 2.4990e-12
2.8900e+03, 2.4817e-12
2.8910e+03, 2.4414e-12
2.8920e+03, 2.4195e-12
2.8930e+03, 2.3905e-12
2.8940e+03, 2.3595e-12
2.8950e+03, 2.3517e-12
2.8960e+03, 2.3263e-12
2.8970e+03, 2.3150e-12
2.8980e+03, 2.2929e-12
2.8990e+03, 2.2648e-12
2.9000e+03, 2.2404e-12
2.9010e+03, 2.2243e-12
2.9020e+03, 2.1905e-12
2.9030e+03, 2.1681e-12
2.9040e+03, 2.1576e-12
2.9050e+03, 2.1514e-12
2.9060e+03, 2.1140e-12
2.9070e+03, 2.1053e-12
2.9080e+03, 2.1026e-12
2.9090e+03, 2.0628e-12
2.9100e+03, 2.0374e-12
2.9110e+03, 2.0257e-12
2.9120e+03, 1.9944e-12
2.9130e+03, 1.9756e-12
2.9140e+03, 1.9695e-12
2.9150e+03, 1.9269e-12
2.9160e+03, 1.9211e-12
2.9170e+03, 1.8967e-12
2.9180e+03, 1.8930e-12
2.9190e+03, 1.8606e-12
2.9200e+03, 1.8550e-12
2.9210e+03, 1.8411e-12
2.9220e+03, 1.8019e-12
2.9230e+03, 1.7940e-12
2.9240e+03, 1.7823e-12
2.9250e+03, 1.7648e-12
2.9260e+03, 1.7361e-12
2.9270e+03, 1.7270e-12
2.9280e+03, 1.7040e-12
2.9290e+03, 1.6826e-12
2.9300e+03, 1.6722e-12
2.9310e+03, 1.6477e-12
2.9320e+03, 1.6443e-12
2.9330e+03, 1.6358e-12
2.9340e+03, 1.6167e-12
2.9350e+03, 1.6040e-12
2.9360e+03, 1.5857e-12
2.9370e+03, 1.5742e-12
2.9380e+03, 1.5708e-12
2.9390e+03, 1.5299e-12
2.9400e+03, 1.5280e-12
2.9410e+03, 1.5119e-12
2.9420e+03, 1.5007e-12
2.9430e+03, 1.4833e-12
2.9440e+03, 1.4660e-12
2.9450e+03, 1.4563e-12
2.9460e+03, 1.4165e-12
2.9470e+03, 1.4130e-12
2.9480e+03, 1.3977e-12
2.9490e+03, 1.3893e-12
2.9500e+03, 1.3721e-12
2.9510e+03, 1.3570e-12
2.9520e+03, 1.3515e-12
2.9530e+03, 1.3354e-12
2.9540e+03, 1.3303e-12
2.9550e+03, 1.3041e-12
2.9560e+03, 1.3000e-12
2.9570e+03, 1.2800e-12
2.9580e+03, 1.2731e-12
2.9590e+03, 1.2618e-12
2.9600e+03, 1.2558e-12
2.9610e+03, 1.2398e-12
2.9620e+03, 1.2331e-12
2.9630e+03, 1.2047e-12
2.9640e+03, 1.1946e-12
2.9650e+03, 1.1870e-12
2.9660e+03, 1.1693e-12
2.9670e+03, 1.1588e-12
2.9680e+03, 1.1527e-12
2.9690e+03, 1.1365e-12
2.9700e+03, 1.1269e-12
2.9710e+03, 1.1096e-12
2.9720e+03, 1.1074e-12
2.9730e+03, 1.0890e-12
2.9740e+03, 1.0827e-12
2.9750e+03, 1.0712e-12
2.9760e+03, 1.0518e-12
2.9770e+03, 1.0449e-12
2.9780e+03, 1.0372e-12
2.9790e+03, 1.0213e-12
2.9800e+03, 1.0135e-12
2.9810e+03, 1.0014e-12
2.9820e+03, 9.9869e-13
2.9830e+03, 9.8089e-13
2.9840e+03, 9.6410e-13
2.9850e+03, 9.5849e-13
2.9860e+03, 9.5674e-13
2.9870e+03, 9.4144e-13
2.9880e+03, 9.3844e-13
2.9890e+03, 9.3687e-13
2.9900e+03, 9.3213e-13
2.9910e+03, 9.1914e-13
2.9920e+03, 8.9340e-13
2.9930e+03, 8.8205e-13
2.9940e+03, 8.7536e-13
2.9950e+03, 8.7016e-13
2.9960e+03, 8.5889e-13
2.9970e+03, 8.5155e-13
2.9980e+03, 8.4745e-13
2.9990e+03, 8.3812e-13
3.0000e+03, 8.3491e-13
3.0010e+03, 8.2337e-13
3.0020e+03, 8.1698e-13
3.0030e+03, 7.9432e-13
3.0040e+03, 7.8743e-13
3.0050e+03, 7.8195e-13
3.0060e+03, 7.7653e-13
3.0070e+03, 7.6986e-13
3.0080e+03, 7.6023e-13
3.0090e+03, 7.4830e-13
3.0100e+03, 7.3901e-13
3.0110e+03, 7.3802e-13
3.0120e+03, 7.3240e-13
3.0130e+03, 7.2702e-13
3.0140e+03, 7.1953e-13
3.0150e+03, 7.1624e-13
3.0160e+03, 7.0208e-13
3.0170e+03, 6.9512e-13
3.0180e+03, 6.9321e-13
3.0190e+03, 6.8413e-13
3.0200e+03, 6.7925e-13
3.0210e+03, 6.6775e-13
3.0220e+03, 6.6279e-13
3.0230e+03, 6.4863e-13
3.0240e+03, 6.4261e-13
3.0250e+03, 6.3620e-13
3.0260e+03, 6.2740e-13
3.0270e+03, 6.2373e-13
3.0280e+03, 6.2038e-13
3.0290e+03, 6.1421e-13
3.0300e+03, 6.0152e-13
3.0310e+03, 6.0099e-13
3.0320e+03, 5.9863e-13
3.0330e+03, 5.9231e-13
3.0340e+03, 5.8659e-13
3.0350e+03, 5.8064e-13
3.0360e+03, 5.7691e-13
3.0370e+03, 5.6782e-13
3.0380e+03, 5.6363e-13
3.0390e+03, 5.5830e-13
3.0400e+03, 5.5213e-13
3.0410e+03, 5.4680e-13
3.0420e+03, 5.3643e-13
3.0430e+03, 5.3044e-13
3.0440e+03, 5.2833e-13
3.0450e+03, 5.1455e-13
3.0460e+03, 5.1112e-13
3.0470e+03, 5.1040e-13
3.0480e+03, 5.0236e-13
3.0490e+03, 4.9680e-13
3.0500e+03, 4.8877e-13
3.0510e+03, 4.8626e-13
3.0520e+03, 4.7683e-13
3.0530e+03, 4.7335e-13
3.0540e+03, 4.7026e-13
3.0550e+03, 4.6725e-13
3.0560e+03, 4.6297e-13
3.0570e+03, 4.5719e-13
3.0580e+03, 4.5447e-13
3.0590e+03, 4.4732e-13
3.0600e+03, 4.4141e-13
3.0610e+03, 4.3758e-13
3.0620e+03, 4.3577e-13
3.0630e+03, 4.3150e-13
3.0640e+03, 4.2328e-13
3.0650e+03, 4.1792e-13
3.0660e+03, 4.1749e-13
3.0670e+03, 4.1498e-13
3.0680e+03, 4.0541e-13
3.0690e+03, 4.0085e-13
3.0700e+03, 3.9581e-13
3.0710e+03, 3.9247e-13
3.0720e+03, 3.9003e-13
3.0730e+03, 3.8592e-13
3.0740e+03, 3.8060e-13
3.0750e+03, 3.7545e-13
3.0760e+03, 3.6956e-13
3.0770e+03, 3.6669e-13
3.0780e+03, 3.6295e-13
3.0790e+03, 3.6026e-13
3.0800e+03, 3.5519e-13
3.0810e+03, 3.5240e-13
3.0820e+03, 3.4932e-13
3.0830e+03, 3.4500e-13
3.0840e+03, 3.4334e-13
3.0850e+03, 3.3734e-13
3.0860e+03, 3.2961e-13
3.0870e+03, 3.2773e-13
3.0880e+03, 3.2484e-13
3.0890e+03, 3.2088e-13
3.0900e+03, 3.1873e-13
3.0910e+03, 3.1493e-13
3.0920e+03, 3.1298e-13
3.0930e+03, 3.1095e-13
3.0940e+03, 3.0827e-13
3.0950e+03, 3.0219e-13
3.0960e+03, 2.9639e-13
3.0970e+03, 2.9249e-13
3.0980e+03, 2.9159e-13
3.0990e+03, 2.8617e-13
3.1000e+03, 2.8536e-13
3.1010e+03, 2.8016e-13
3.1020e+03, 2.7777e-13
3.1030e+03, 2.7375e-13
3.1040e+03, 2.7139e-13
3.1050e+03, 2.6910e-13
3.1060e+03, 2.6692e-13
3.1070e+03, 2.6545e-13
3.1080e+03, 2.6285e-13
3.1090e+03, 2.6089e-13
3.1100e+03, 2.5573e-13
3.1110e+03, 2.5328e-13
3.1120e+03, 2.4989e-13
3.1130e+03, 2.4756e-13
3.1140e+03, 2.4480e-13
3.1150e+03, 2.4193e-13
3.1160e+03, 2.3870e-13
3.1170e+03, 2.3612e-13
3.1180e+03, 2.3504e-13
3.1190e+03, 2.3094e-13
3.1200e+03, 2.2716e-13
3.1210e+03, 2.2679e-13
3.1220e+03, 2.2652e-13
3.1230e+03, 2.2274e-13
3.1240e+03, 2.2064e-13
3.1250e+03, 2.1866e-13
3.1260e+03, 2.1549e-13
3.1270e+03, 2.1239e-13
3.1280e+03, 2.1027e-13
3.1290e+03, 2.0892e-13
3.1300e+03, 2.0798e-13
3.1310e+03, 2.0686e-13
3.1320e+03, 2.0240e-13
3.1330e+03, 1.9961e-13
3.1340e+03, 1.9741e-13
3.1350e+03, 1.9441e-13
3.1360e+03, 1.9355e-13
3.1370e+03, 1.9142e-13
3.1380e+03, 1.9125e-13
3.1390e+03, 1.8867e-13
3.1400e+03, 1.8492e-13
3.1410e+03, 1.8353e-13
3.1420e+03, 1.7960e-13
3.1430e+03, 1.7869e-13
3.1440e+03, 1.7768e-13
3.1450e+03, 1.7612e-13
3.1460e+03, 1.7319e-13
3.1470e+03, 1.7076e-13
3.1480e+03, 1.6890e-13
3.1490e+03, 1.6774e-13
3.1500e+03, 1.6576e-13
3.1510e+03, 1.6468e-13
3.1520e+03, 1.6364e-13
3.1530e+03, 1.6330e-13
3.1540e+03, 1.6092e-13
3.1550e+03, 1.5833e-13
3.1560e+03, 1.5713e-13
3.1570e+03, 1.5620e-13
3.1580e+03, 1.5385e-13
3.1590e+03, 1.5346e-13
3.1600e+03, 1.5237e-13
3.1610e+03, 1.4925e-13
3.1620e+03, 1.4840e-13
3.1630e+03, 1.4614e-13
3.1640e+03, 1.4211e-13
3.1650e+03, 1.4108e-13
3.1660e+03, 1.3996e-13
3.1670e+03, 1.3904e-13
3.1680e+03, 1.3870e-13
3.1690e+03, 1.3665e-13
3.1700e+03, 1.3602e-13
3.1710e+03, 1.3376e-13
3.1720e+03, 1.3092e-13
3.1730e+03, 1.2995e-13
3.1740e+03, 1.2879e-13
3.1750e+03, 1.2743e-13
3.1760e+03, 1.2614e-13
3.1770e+03, 1.2445e-13
3.1780e+03, 1.2309e-13
3.1790e+03, 1.2187e-13
3.1800e+03, 1.2060e-13
3.1810e+03, 1.1911e-13
3.1820e+03, 1.1806e-13
3.1830e+03, 1.1717e-13
3.1840e+03, 1.1495e-13
3.1850e+03, 1.1439e-13
3.1860e+03, 1.1284e-13
3.1870e+03, 1.1170e-13
3.1880e+03, 1.1117e-13
3.1890e+03, 1.0909e-13
3.1900e+03, 1.0819e-13
3.1910e+03, 1.0703e-13
3.1920e+03, 1.0524e-13
3.1930e+03, 1.0413e-13
3.1940e+03, 1.0295e-13
3.1950e+03, 1.0181e-13
3.1960e+03, 1.0171e-13
3.1970e+03, 1.0060e-13
3.1980e+03, 1.0001e-13
3.1990e+03, 9.9054e-14
3.2000e+03, 9.8357e-14
3.2010e+03, 9.7693e-14
3.2020e+03, 9.5398e-14
3.2030e+03, 9.4350e-14
3.2040e+03, 9.3822e-14
3.2050e+03, 9.2634e-14
3.2060e+03, 9.1606e-14
3.2070e+03, 9.1330e-14
3.2080e+03, 8.9962e-14
3.2090e+03, 8.7911e-14
3.2100e+03, 8.6692e-14
3.2110e+03, 8.5809e-14
3.2120e+03, 8.5698e-14
3.2130e+03, 8.4258e-14
3.2140e+03, 8.2947e-14
3.2150e+03, 8.1342e-14
3.2160e+03, 8.1104e-14
3.2170e+03, 7.9688e-14
3.2180e+03, 7.8441e-14
3.2190e+03, 7.7596e-14
3.2200e+03, 7.6329e-14
3.2210e+03, 7.5789e-14
3.2220e+03, 7.3953e-14
3.2230e+03, 7.3765e-14
3.2240e+03, 7.3351e-14
3.2250e+03, 7.2259e-14
3.2260e+03, 7.1666e-14
3.2270e+03, 7.0545e-14
3.2280e+03, 6.9431e-14
3.2290e+03, 6.7840e-14
3.2300e+03, 6.7466e-14
3.2310e+03, 6.7099e-14
3.2320e+03, 6.6037e-14
3.2330e+03, 6.4107e-14
3.2340e+03, 6.3748e-14
3.2350e+03, 6.2969e-14
3.2360e+03, 6.1945e-14
3.2370e+03, 6.0254e-14
3.2380e+03, 5.9049e-14
3.2390e+03, 5.7700e-14
3.2400e+03, 5.6941e-14


==> CSV/w1_018_dom.csv <==
w,jac,ind
1.000000000000000000e+00,-6.763969920658789974e-04,1.000000000000000000e+00
1.000000000000000000e+00,-6.436320249541125542e-04,2.000000000000000000e+00
4.377790779643980779e-01,-6.129083903029126099e-04,3.000000000000000000e+00


==> CSV/w1_018_free.csv <==
w,jac,ind
4.377790779643980779e-01,-6.129083903029126099e-04,3.000000000000000000e+00
4.367068515346695379e-01,-6.129076063668258828e-04,4.000000000000000000e+00
6.362680995500906711e-01,-6.129065869452765374e-04,5.000000000000000000e+00
6.732266414409905364e-01,-6.129060301674094536e-04,6.000000000000000000e+00
5.892024791808759820e-01,-6.129059024128915515e-04,7.000000000000000000e+00
4.925431137935838977e-01,-6.129055587789566592e-04,8.000000000000000000e+00
5.070459262952731194e-01,-6.129050200324877816e-04,9.000000000000000000e+00
7.210376006738044019e-01,-6.129042135733336590e-04,1.000000000000000000e+01
7.510876743562688862e-01,-6.129040725796131624e-04,1.100000000000000000e+01
2.535570820180201856e-01,-6.129040305988900112e-04,1.200000000000000000e+01
7.987912223225129837e-01,-6.129038616067380334e-04,1.300000000000000000e+01
2.522981663854350076e-01,-6.129033285956675316e-04,1.400000000000000000e+01
3.514947694113937926e-01,-6.129033106838312379e-04,1.500000000000000000e+01
4.138990463726546221e-01,-6.129033032832928310e-04,1.600000000000000000e+01
6.484832564515485842e-02,-6.129033030010781497e-04,1.700000000000000000e+01
1.823637962689869108e-01,-6.129031113324138113e-04,1.800000000000000000e+01
2.562281096144097825e-01,-6.129029473624469752e-04,1.900000000000000000e+01
9.988090336163768512e-01,-6.129021798564917006e-04,2.000000000000000000e+01
1.932591027627612312e-01,-6.129019937054487697e-04,2.100000000000000000e+01
6.982523695812162812e-01,-6.129017165631266573e-04,2.200000000000000000e+01
2.731280439461715170e-01,-6.129015901048973525e-04,2.300000000000000000e+01
8.990847662869995427e-02,-6.129015374734041134e-04,2.400000000000000000e+01
1.741172002037162381e-01,-6.129012093684128035e-04,2.500000000000000000e+01
5.416586777087588622e-01,-6.129011942132235255e-04,2.600000000000000000e+01
1.372135860178983202e-01,-6.129004452548548944e-04,2.700000000000000000e+01
2.225132941689719757e-01,-6.129004304507068611e-04,2.800000000000000000e+01
3.551438436240885177e-01,-6.129004189546660882e-04,2.900000000000000000e+01
6.353196215869103547e-01,-6.129003891041772539e-04,3.000000000000000000e+01
8.599805395641467454e-02,-6.129002131292588060e-04,3.100000000000000000e+01
7.198269533038142987e-01,-6.129001261907934817e-04,3.200000000000000000e+01
2.750419166281897199e-01,-6.128997182207457633e-04,3.300000000000000000e+01
6.711730282893315636e-01,-6.128983494688316526e-04,3.400000000000000000e+01
7.069496477033613280e-01,-6.128978947675541543e-04,3.500000000000000000e+01
5.112771280363735960e-01,-6.128978922020291049e-04,3.600000000000000000e+01
6.343911694594087658e-01,-6.128978208237406255e-04,3.700000000000000000e+01
2.576408699490111420e-01,-6.128970310657943024e-04,3.800000000000000000e+01
3.392190212593420820e-18,-6.077921144642950413e-04,3.900000000000000000e+01
6.272328758536814053e-19,-6.072769240802282625e-04,4.000000000000000000e+01
0.000000000000000000e+00,-6.040356199254180193e-04,4.100000000000000000e+01


==> CSV/w1_018_red.csv <==
w,jac,ind
0.000000000000000000e+00,-6.040356199254180193e-04,4.100000000000000000e+01
0.000000000000000000e+00,-6.024847453746949360e-04,4.200000000000000000e+01
0.000000000000000000e+00,-5.879966153676864128e-04,4.300000000000000000e+01
0.000000000000000000e+00,-5.866505241530647853e-04,4.400000000000000000e+01
0.000000000000000000e+00,-5.860718694234564805e-04,4.500000000000000000e+01
0.000000000000000000e+00,-5.856490991291653150e-04,4.600000000000000000e+01
0.000000000000000000e+00,-5.855434491715443609e-04,4.700000000000000000e+01
0.000000000000000000e+00,-5.829571261395086103e-04,4.800000000000000000e+01
0.000000000000000000e+00,-5.801383654116933162e-04,4.900000000000000000e+01
0.000000000000000000e+00,-5.751261595046820545e-04,5.000000000000000000e+01
0.000000000000000000e+00,-5.685160638350590136e-04,5.100000000000000000e+01
0.000000000000000000e+00,-5.624016754449028335e-04,5.200000000000000000e+01
0.000000000000000000e+00,-5.577228559653318960e-04,5.300000000000000000e+01
0.000000000000000000e+00,-5.506117745715560959e-04,5.400000000000000000e+01
0.000000000000000000e+00,-5.494110957298243246e-04,5.500000000000000000e+01
0.000000000000000000e+00,-5.452476917154611743e-04,5.600000000000000000e+01
0.000000000000000000e+00,-5.368052351668588674e-04,5.700000000000000000e+01
0.000000000000000000e+00,-5.326636647979897214e-04,5.800000000000000000e+01
0.000000000000000000e+00,-5.287080063780486092e-04,5.900000000000000000e+01
0.000000000000000000e+00,-5.258032407188705437e-04,6.000000000000000000e+01
0.000000000000000000e+00,-5.221376290217703180e-04,6.100000000000000000e+01
0.000000000000000000e+00,-5.170826387985163423e-04,6.200000000000000000e+01
0.000000000000000000e+00,-5.037704582468197859e-04,6.300000000000000000e+01
0.000000000000000000e+00,-4.949310983863585171e-04,6.400000000000000000e+01
0.000000000000000000e+00,-4.948075747434727521e-04,6.500000000000000000e+01
0.000000000000000000e+00,-4.928239747299721727e-04,6.600000000000000000e+01
0.000000000000000000e+00,-4.923911018136866140e-04,6.700000000000000000e+01
0.000000000000000000e+00,-4.905556504633915319e-04,6.800000000000000000e+01
0.000000000000000000e+00,-4.900207026057462351e-04,6.900000000000000000e+01
0.000000000000000000e+00,-4.846800727989763482e-04,7.000000000000000000e+01
0.000000000000000000e+00,-4.841685702809698979e-04,7.100000000000000000e+01
0.000000000000000000e+00,-4.832281070071401167e-04,7.200000000000000000e+01
0.000000000000000000e+00,-4.818342775700605726e-04,7.300000000000000000e+01
0.000000000000000000e+00,-4.761858724347744435e-04,7.400000000000000000e+01
0.000000000000000000e+00,-4.669207506933611062e-04,7.500000000000000000e+01
0.000000000000000000e+00,-4.615788859096217351e-04,7.600000000000000000e+01
0.000000000000000000e+00,-4.604605634637887494e-04,7.700000000000000000e+01
0.000000000000000000e+00,-4.590592449034347142e-04,7.800000000000000000e+01
0.000000000000000000e+00,-4.589297667226007295e-04,7.900000000000000000e+01
0.000000000000000000e+00,-4.566890220183232314e-04,8.000000000000000000e+01
0.000000000000000000e+00,-4.562563375941346578e-04,8.100000000000000000e+01
0.000000000000000000e+00,-4.550419281653662841e-04,8.200000000000000000e+01
0.000000000000000000e+00,-4.547946888744279969e-04,8.300000000000000000e+01
0.000000000000000000e+00,-4.511152190463505363e-04,8.400000000000000000e+01
0.000000000000000000e+00,-4.499772596007700848e-04,8.500000000000000000e+01
0.000000000000000000e+00,-4.484227790348852905e-04,8.600000000000000000e+01
0.000000000000000000e+00,-4.469795988147410833e-04,8.700000000000000000e+01
0.000000000000000000e+00,-4.468584567539237015e-04,8.800000000000000000e+01
0.000000000000000000e+00,-4.452129396114021991e-04,8.900000000000000000e+01
0.000000000000000000e+00,-4.419184966168969312e-04,9.000000000000000000e+01
0.000000000000000000e+00,-4.412853028947662085e-04,9.100000000000000000e+01
0.000000000000000000e+00,-4.371551188587240763e-04,9.200000000000000000e+01
0.000000000000000000e+00,-4.369658057515673978e-04,9.300000000000000000e+01
0.000000000000000000e+00,-4.361905210288341008e-04,9.400000000000000000e+01
0.000000000000000000e+00,-4.354332559056028505e-04,9.500000000000000000e+01
0.000000000000000000e+00,-4.344456357937913045e-04,9.600000000000000000e+01
0.000000000000000000e+00,-4.338932800834149309e-04,9.700000000000000000e+01
0.000000000000000000e+00,-4.325745967148719815e-04,9.800000000000000000e+01
0.000000000000000000e+00,-4.301176954300151576e-04,9.900000000000000000e+01
0.000000000000000000e+00,-4.280436046399130833e-04,1.000000000000000000e+02
0.000000000000000000e+00,-4.273393243272835583e-04,1.010000000000000000e+02
0.000000000000000000e+00,-4.269906172982856516e-04,1.020000000000000000e+02
0.000000000000000000e+00,-4.264760043217003470e-04,1.030000000000000000e+02
0.000000000000000000e+00,-4.264713253709810159e-04,1.040000000000000000e+02
0.000000000000000000e+00,-4.264518424815856340e-04,1.050000000000000000e+02
0.000000000000000000e+00,-4.234350427717968471e-04,1.060000000000000000e+02
0.000000000000000000e+00,-4.231121573945049378e-04,1.070000000000000000e+02
0.000000000000000000e+00,-4.224749107694739385e-04,1.080000000000000000e+02
0.000000000000000000e+00,-4.218211446382503366e-04,1.090000000000000000e+02
0.000000000000000000e+00,-4.202133747509601458e-04,1.100000000000000000e+02
0.000000000000000000e+00,-4.181451280843767387e-04,1.110000000000000000e+02
0.000000000000000000e+00,-4.174152305542411993e-04,1.120000000000000000e+02
0.000000000000000000e+00,-4.166031279346309700e-04,1.130000000000000000e+02
0.000000000000000000e+00,-4.153036862415536044e-04,1.140000000000000000e+02
0.000000000000000000e+00,-4.146240958502644047e-04,1.150000000000000000e+02
0.000000000000000000e+00,-4.096430025150350632e-04,1.160000000000000000e+02
0.000000000000000000e+00,-4.075411165430950868e-04,1.170000000000000000e+02
0.000000000000000000e+00,-4.067749453627911337e-04,1.180000000000000000e+02
0.000000000000000000e+00,-4.036947393731271367e-04,1.190000000000000000e+02
0.000000000000000000e+00,-3.994138827585872495e-04,1.200000000000000000e+02
0.000000000000000000e+00,-3.988154265361080380e-04,1.210000000000000000e+02
0.000000000000000000e+00,-3.965469274357447463e-04,1.220000000000000000e+02
0.000000000000000000e+00,-3.959781504362500006e-04,1.230000000000000000e+02
0.000000000000000000e+00,-3.935686079984933587e-04,1.240000000000000000e+02
0.000000000000000000e+00,-3.920378858695140571e-04,1.250000000000000000e+02
0.000000000000000000e+00,-3.903068309736281100e-04,1.260000000000000000e+02
0.000000000000000000e+00,-3.898795289899262837e-04,1.270000000000000000e+02
0.000000000000000000e+00,-3.897392664650535304e-04,1.280000000000000000e+02
0.000000000000000000e+00,-3.887765902137754965e-04,1.290000000000000000e+02
0.000000000000000000e+00,-3.876365805789198059e-04,1.300000000000000000e+02
0.000000000000000000e+00,-3.861363900569669003e-04,1.310000000000000000e+02
0.000000000000000000e+00,-3.857043869578935221e-04,1.320000000000000000e+02
0.000000000000000000e+00,-3.813779146443080641e-04,1.330000000000000000e+02
0.000000000000000000e+00,-3.762846983585874344e-04,1.340000000000000000e+02
0.000000000000000000e+00,-3.738680375747977305e-04,1.350000000000000000e+02
0.000000000000000000e+00,-3.709455914695580303e-04,1.360000000000000000e+02
0.000000000000000000e+00,-3.703271361311441111e-04,1.370000000000000000e+02
0.000000000000000000e+00,-3.697493605905597443e-04,1.380000000000000000e+02
0.000000000000000000e+00,-3.684621751367100494e-04,1.390000000000000000e+02
0.000000000000000000e+00,-3.656704678533819722e-04,1.400000000000000000e+02
0.000000000000000000e+00,-3.642109158826932654e-04,1.410000000000000000e+02
0.000000000000000000e+00,-3.611283589867085261e-04,1.420000000000000000e+02
0.000000000000000000e+00,-3.599437626127088147e-04,1.430000000000000000e+02
0.000000000000000000e+00,-3.577172736181947425e-04,1.440000000000000000e+02
0.000000000000000000e+00,-3.544691558213143448e-04,1.450000000000000000e+02
0.000000000000000000e+00,-3.543092455903591644e-04,1.460000000000000000e+02
0.000000000000000000e+00,-3.490952850515778322e-04,1.470000000000000000e+02
0.000000000000000000e+00,-3.486450077204006196e-04,1.480000000000000000e+02
0.000000000000000000e+00,-3.483047987855911838e-04,1.490000000000000000e+02
0.000000000000000000e+00,-3.475199412865563674e-04,1.500000000000000000e+02
0.000000000000000000e+00,-3.437155399085382044e-04,1.510000000000000000e+02
0.000000000000000000e+00,-3.429749211139019086e-04,1.520000000000000000e+02
0.000000000000000000e+00,-3.429163288699435064e-04,1.530000000000000000e+02
0.000000000000000000e+00,-3.424601960778320825e-04,1.540000000000000000e+02
0.000000000000000000e+00,-3.423816469746535931e-04,1.550000000000000000e+02
0.000000000000000000e+00,-3.422119656850792992e-04,1.560000000000000000e+02
0.000000000000000000e+00,-3.411262286284058934e-04,1.570000000000000000e+02
0.000000000000000000e+00,-3.410784568841929436e-04,1.580000000000000000e+02
0.000000000000000000e+00,-3.389649945940427338e-04,1.590000000000000000e+02
0.000000000000000000e+00,-3.389482622147411256e-04,1.600000000000000000e+02
0.000000000000000000e+00,-3.385017791843135913e-04,1.610000000000000000e+02
0.000000000000000000e+00,-3.334313147943651894e-04,1.620000000000000000e+02
0.000000000000000000e+00,-3.330087969436372562e-04,1.630000000000000000e+02
0.000000000000000000e+00,-3.316186043226217791e-04,1.640000000000000000e+02
0.000000000000000000e+00,-3.239449023474956610e-04,1.650000000000000000e+02
0.000000000000000000e+00,-3.222503724754713643e-04,1.660000000000000000e+02
0.000000000000000000e+00,-3.218646217293191173e-04,1.670000000000000000e+02
0.000000000000000000e+00,-3.172643932627279822e-04,1.680000000000000000e+02
0.000000000000000000e+00,-3.165463345587255189e-04,1.690000000000000000e+02
0.000000000000000000e+00,-3.098834674627210396e-04,1.700000000000000000e+02
0.000000000000000000e+00,-3.094301718886326917e-04,1.710000000000000000e+02
0.000000000000000000e+00,-3.083960208178334120e-04,1.720000000000000000e+02
0.000000000000000000e+00,-3.083838699580641017e-04,1.730000000000000000e+02
0.000000000000000000e+00,-3.064224934080829335e-04,1.740000000000000000e+02
0.000000000000000000e+00,-3.059811042007355882e-04,1.750000000000000000e+02
0.000000000000000000e+00,-3.048505215627200522e-04,1.760000000000000000e+02
0.000000000000000000e+00,-3.037573434425413187e-04,1.770000000000000000e+02
0.000000000000000000e+00,-3.016478394977207362e-04,1.780000000000000000e+02
0.000000000000000000e+00,-3.013918551369437066e-04,1.790000000000000000e+02
0.000000000000000000e+00,-3.002197385907636970e-04,1.800000000000000000e+02
0.000000000000000000e+00,-2.998340886959930578e-04,1.810000000000000000e+02
0.000000000000000000e+00,-2.985893277248704994e-04,1.820000000000000000e+02
0.000000000000000000e+00,-2.984690716217977308e-04,1.830000000000000000e+02
0.000000000000000000e+00,-2.979932545719829917e-04,1.840000000000000000e+02
0.000000000000000000e+00,-2.978223691060773496e-04,1.850000000000000000e+02
0.000000000000000000e+00,-2.974666514961532776e-04,1.860000000000000000e+02
0.000000000000000000e+00,-2.973210001304402769e-04,1.870000000000000000e+02
0.000000000000000000e+00,-2.966063030532757648e-04,1.880000000000000000e+02
0.000000000000000000e+00,-2.950643422902534795e-04,1.890000000000000000e+02
0.000000000000000000e+00,-2.936135315650201054e-04,1.900000000000000000e+02
0.000000000000000000e+00,-2.919553680334387863e-04,1.910000000000000000e+02
0.000000000000000000e+00,-2.886673738256477842e-04,1.920000000000000000e+02
0.000000000000000000e+00,-2.874405047594960540e-04,1.930000000000000000e+02
0.000000000000000000e+00,-2.837569941363866271e-04,1.940000000000000000e+02
0.000000000000000000e+00,-2.806262815432718433e-04,1.950000000000000000e+02
0.000000000000000000e+00,-2.805292847507219272e-04,1.960000000000000000e+02
0.000000000000000000e+00,-2.759463691312711263e-04,1.970000000000000000e+02
0.000000000000000000e+00,-2.739249574688466544e-04,1.980000000000000000e+02
0.000000000000000000e+00,-2.705110994136581044e-04,1.990000000000000000e+02
0.000000000000000000e+00,-2.673821951311146448e-04,2.000000000000000000e+02
0.000000000000000000e+00,-2.672088779291206307e-04,2.010000000000000000e+02
0.000000000000000000e+00,-2.643079327569283657e-04,2.020000000000000000e+02
0.000000000000000000e+00,-2.642825773507784205e-04,2.030000000000000000e+02
0.000000000000000000e+00,-2.641073302589551364e-04,2.040000000000000000e+02
0.000000000000000000e+00,-2.615831311330036723e-04,2.050000000000000000e+02
0.000000000000000000e+00,-2.582868956298736913e-04,2.060000000000000000e+02
0.000000000000000000e+00,-2.580510626492248647e-04,2.070000000000000000e+02
0.000000000000000000e+00,-2.563018400786128050e-04,2.080000000000000000e+02
0.000000000000000000e+00,-2.555485379815825952e-04,2.090000000000000000e+02
0.000000000000000000e+00,-2.546518439713959690e-04,2.100000000000000000e+02
0.000000000000000000e+00,-2.493034887774641761e-04,2.110000000000000000e+02
0.000000000000000000e+00,-2.486953221069603567e-04,2.120000000000000000e+02
0.000000000000000000e+00,-2.430126802430725337e-04,2.130000000000000000e+02
0.000000000000000000e+00,-2.411237503886514051e-04,2.140000000000000000e+02
0.000000000000000000e+00,-2.390642820031787434e-04,2.150000000000000000e+02
0.000000000000000000e+00,-2.357821238600177013e-04,2.160000000000000000e+02
0.000000000000000000e+00,-2.353037734710567005e-04,2.170000000000000000e+02
0.000000000000000000e+00,-2.331023281693505591e-04,2.180000000000000000e+02
0.000000000000000000e+00,-2.326623796323947641e-04,2.190000000000000000e+02
0.000000000000000000e+00,-2.290253564728508004e-04,2.200000000000000000e+02
0.000000000000000000e+00,-2.223991971559612308e-04,2.210000000000000000e+02
0.000000000000000000e+00,-2.215289796355049022e-04,2.220000000000000000e+02
0.000000000000000000e+00,-2.141903874252876325e-04,2.230000000000000000e+02
0.000000000000000000e+00,-2.122955925386616773e-04,2.240000000000000000e+02
0.000000000000000000e+00,-2.097316339806645715e-04,2.250000000000000000e+02
0.000000000000000000e+00,-2.080706917084300140e-04,2.260000000000000000e+02
0.000000000000000000e+00,-2.060841959069183334e-04,2.270000000000000000e+02
0.000000000000000000e+00,-2.035866380481823890e-04,2.280000000000000000e+02
0.000000000000000000e+00,-1.937318560798927580e-04,2.290000000000000000e+02
0.000000000000000000e+00,-1.935962133874058163e-04,2.300000000000000000e+02
0.000000000000000000e+00,-1.916517666832017732e-04,2.310000000000000000e+02
0.000000000000000000e+00,-1.881356416940145756e-04,2.320000000000000000e+02
0.000000000000000000e+00,-1.880248223602341774e-04,2.330000000000000000e+02
0.000000000000000000e+00,-1.875759511122998048e-04,2.340000000000000000e+02
0.000000000000000000e+00,-1.832138724016415100e-04,2.350000000000000000e+02
0.000000000000000000e+00,-1.818520535027782234e-04,2.360000000000000000e+02
0.000000000000000000e+00,-1.816706664035322243e-04,2.370000000000000000e+02
0.000000000000000000e+00,-1.780588440980221464e-04,2.380000000000000000e+02
0.000000000000000000e+00,-1.732429124144904708e-04,2.390000000000000000e+02
0.000000000000000000e+00,-1.714526178461499447e-04,2.400000000000000000e+02
0.000000000000000000e+00,-1.705337441772472519e-04,2.410000000000000000e+02
0.000000000000000000e+00,-1.693321920810092040e-04,2.420000000000000000e+02
0.000000000000000000e+00,-1.683013571639379246e-04,2.430000000000000000e+02
0.000000000000000000e+00,-1.681499727356457002e-04,2.440000000000000000e+02
0.000000000000000000e+00,-1.652758761945588486e-04,2.450000000000000000e+02
0.000000000000000000e+00,-1.541945688378882186e-04,2.460000000000000000e+02
0.000000000000000000e+00,-1.537059149142482777e-04,2.470000000000000000e+02
0.000000000000000000e+00,-1.400464926333867821e-04,2.480000000000000000e+02
0.000000000000000000e+00,-1.383902996695896611e-04,2.490000000000000000e+02
0.000000000000000000e+00,-1.375146561121009137e-04,2.500000000000000000e+02
0.000000000000000000e+00,-1.305285858034463680e-04,2.510000000000000000e+02
0.000000000000000000e+00,-1.257165919607382948e-04,2.520000000000000000e+02
0.000000000000000000e+00,-1.250378222374518879e-04,2.530000000000000000e+02
0.000000000000000000e+00,-1.211313300796563054e-04,2.540000000000000000e+02
0.000000000000000000e+00,-1.189265779120793494e-04,2.550000000000000000e+02
0.000000000000000000e+00,-1.162987774508299817e-04,2.560000000000000000e+02
0.000000000000000000e+00,-1.133772447019573416e-04,2.570000000000000000e+02
0.000000000000000000e+00,-1.108896080734190657e-04,2.580000000000000000e+02
0.000000000000000000e+00,-1.056584914337383319e-04,2.590000000000000000e+02
0.000000000000000000e+00,-1.040005527758959460e-04,2.600000000000000000e+02
0.000000000000000000e+00,-1.007390514056053302e-04,2.610000000000000000e+02
0.000000000000000000e+00,-9.884725851679641384e-05,2.620000000000000000e+02
0.000000000000000000e+00,-9.582647475720395495e-05,2.630000000000000000e+02
0.000000000000000000e+00,-9.005781844192354939e-05,2.640000000000000000e+02
0.000000000000000000e+00,-8.627463556658275556e-05,2.650000000000000000e+02
0.000000000000000000e+00,-8.538674247413586909e-05,2.660000000000000000e+02
0.000000000000000000e+00,-7.693363960027305745e-05,2.670000000000000000e+02
0.000000000000000000e+00,-7.394434676591541604e-05,2.680000000000000000e+02
0.000000000000000000e+00,-7.388352490769097285e-05,2.690000000000000000e+02
0.000000000000000000e+00,-7.279133299752664932e-05,2.700000000000000000e+02
0.000000000000000000e+00,-6.909761353092916500e-05,2.710000000000000000e+02
0.000000000000000000e+00,-6.806605547656585469e-05,2.720000000000000000e+02
0.000000000000000000e+00,-6.519222873267161952e-05,2.730000000000000000e+02
0.000000000000000000e+00,-6.257376510827209295e-05,2.740000000000000000e+02
0.000000000000000000e+00,-5.783309153152617365e-05,2.750000000000000000e+02
0.000000000000000000e+00,-5.743650266244549810e-05,2.760000000000000000e+02
0.000000000000000000e+00,-5.341616763844490574e-05,2.770000000000000000e+02
0.000000000000000000e+00,-4.969241392838321227e-05,2.780000000000000000e+02
0.000000000000000000e+00,-4.362019316187864892e-05,2.790000000000000000e+02
0.000000000000000000e+00,-4.067982937516724588e-05,2.800000000000000000e+02
0.000000000000000000e+00,-3.604064776956671258e-05,2.810000000000000000e+02
0.000000000000000000e+00,-3.557263357603964577e-05,2.820000000000000000e+02
0.000000000000000000e+00,-3.484868305298140679e-05,2.830000000000000000e+02
0.000000000000000000e+00,-3.408115443773327357e-05,2.840000000000000000e+02
0.000000000000000000e+00,-3.278002166906121350e-05,2.850000000000000000e+02
0.000000000000000000e+00,-3.238659107304418566e-05,2.860000000000000000e+02
0.000000000000000000e+00,-3.058842824677903425e-05,2.870000000000000000e+02
0.000000000000000000e+00,-3.016308470905275618e-05,2.880000000000000000e+02
0.000000000000000000e+00,-2.885851437512981126e-05,2.890000000000000000e+02
0.000000000000000000e+00,-2.764082844098963640e-05,2.900000000000000000e+02
0.000000000000000000e+00,-2.493864131476585344e-05,2.910000000000000000e+02
0.000000000000000000e+00,-2.481687866916677481e-05,2.920000000000000000e+02
0.000000000000000000e+00,-2.413408706603236870e-05,2.930000000000000000e+02
0.000000000000000000e+00,-2.362717098947705259e-05,2.940000000000000000e+02
0.000000000000000000e+00,-2.355691345394287655e-05,2.950000000000000000e+02
0.000000000000000000e+00,-2.295631203303890829e-05,2.960000000000000000e+02
0.000000000000000000e+00,-2.280943884469284201e-05,2.970000000000000000e+02
0.000000000000000000e+00,-2.086740093241306820e-05,2.980000000000000000e+02
0.000000000000000000e+00,-2.060505093825941230e-05,2.990000000000000000e+02
0.000000000000000000e+00,-1.945288722616739463e-05,3.000000000000000000e+02
0.000000000000000000e+00,-1.927703365509158379e-05,3.010000000000000000e+02
0.000000000000000000e+00,-1.912223192526854855e-05,3.020000000000000000e+02
0.000000000000000000e+00,-1.807475762741296484e-05,3.030000000000000000e+02
0.000000000000000000e+00,-1.710856123498610026e-05,3.040000000000000000e+02
0.000000000000000000e+00,-1.678637505681252319e-05,3.050000000000000000e+02
0.000000000000000000e+00,-1.596953726510857790e-05,3.060000000000000000e+02
0.000000000000000000e+00,-1.575302421840111517e-05,3.070000000000000000e+02
0.000000000000000000e+00,-1.557946445354516755e-05,3.080000000000000000e+02
0.000000000000000000e+00,-1.542703938621390821e-05,3.090000000000000000e+02
0.000000000000000000e+00,-1.477575528663606823e-05,3.100000000000000000e+02
0.000000000000000000e+00,-1.465634074945592743e-05,3.110000000000000000e+02
0.000000000000000000e+00,-1.398750246424749112e-05,3.120000000000000000e+02
0.000000000000000000e+00,-1.368597184534015674e-05,3.130000000000000000e+02
0.000000000000000000e+00,-1.343647475146579232e-05,3.140000000000000000e+02
0.000000000000000000e+00,-1.295429270821098153e-05,3.150000000000000000e+02
0.000000000000000000e+00,-1.221064755301338106e-05,3.160000000000000000e+02
0.000000000000000000e+00,-1.193176328353088441e-05,3.170000000000000000e+02
0.000000000000000000e+00,-1.157987537964313393e-05,3.180000000000000000e+02
0.000000000000000000e+00,-1.153571959092885512e-05,3.190000000000000000e+02
0.000000000000000000e+00,-1.143207537148313818e-05,3.200000000000000000e+02
0.000000000000000000e+00,-1.141839472758572906e-05,3.210000000000000000e+02
0.000000000000000000e+00,-1.126862798512387959e-05,3.220000000000000000e+02
0.000000000000000000e+00,-1.074543241918874312e-05,3.230000000000000000e+02
0.000000000000000000e+00,-1.068908143389646299e-05,3.240000000000000000e+02
0.000000000000000000e+00,-1.022657283806732175e-05,3.250000000000000000e+02
0.000000000000000000e+00,-1.020304386606731039e-05,3.260000000000000000e+02
0.000000000000000000e+00,-9.809240683081179126e-06,3.270000000000000000e+02
0.000000000000000000e+00,-9.678664849597353939e-06,3.280000000000000000e+02
0.000000000000000000e+00,-9.474590670073625932e-06,3.290000000000000000e+02
0.000000000000000000e+00,-9.469494547229165979e-06,3.300000000000000000e+02
0.000000000000000000e+00,-9.225053370396563070e-06,3.310000000000000000e+02
0.000000000000000000e+00,-9.166999376145081420e-06,3.320000000000000000e+02
0.000000000000000000e+00,-8.860536250524137330e-06,3.330000000000000000e+02
0.000000000000000000e+00,-8.455332358797401079e-06,3.340000000000000000e+02
0.000000000000000000e+00,-6.911927594946668362e-06,3.350000000000000000e+02
0.000000000000000000e+00,-6.502842302406969844e-06,3.360000000000000000e+02
0.000000000000000000e+00,-6.448781575213559626e-06,3.370000000000000000e+02
0.000000000000000000e+00,-6.396832018511512392e-06,3.380000000000000000e+02
0.000000000000000000e+00,-6.382138516026071478e-06,3.390000000000000000e+02
0.000000000000000000e+00,-6.162720368424928129e-06,3.400000000000000000e+02
0.000000000000000000e+00,-5.984792644851458549e-06,3.410000000000000000e+02
0.000000000000000000e+00,-5.356038580041675530e-06,3.420000000000000000e+02
0.000000000000000000e+00,-5.076010834573155323e-06,3.430000000000000000e+02
0.000000000000000000e+00,-4.297494223938973129e-06,3.440000000000000000e+02

